Efficient iterative linearised solvers for numerical approximations of stochastic Stefan problems

We present iterative solvers to approximate the solution of numerical schemes for stochastic Stefan problems. After briefly talking about the convergence results, we tackle the question of efficient strategies for solving the nonlinear equation associated with this scheme. We explore several approaches, from a standard Newton technique to linearised solvers. The latter offer the advantage of using the same coefficient matrix of the linearised system in each nonlinear iteration, for all time steps, and across all realisations of the Brownian motions. As a consequence, the system can be factorised once and for all. Although the linearised approach has a slower convergence rate, our sensitivity analysis and the use of adaptive tolerance in both deterministic and stochastic cases provide valuable insights for choosing the most effective solver across various scenarii.

==> chapters/dat/CPUC1.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	2	2.1	2.1	1.50E-02	6.59E-02	7.24E-02	0.3858	0.3858	0.0213	0.0213	0.0494	0.0494	18.13	7.81	1.88	2.01	2.09	2.08E-02	6.98E-02	7.25E-02	0.1276	0.1276	0.126	0.126	0.1155	0.1155	1.01	1.11
2	0.25	100	1	1	1.01	8.61E-04	3.18E-03	3.14E-03	0.1174	0.5032	0.0473	0.0686	0.0458	0.0952	2.48	2.56	1	1	1.01	8.32E-04	3.18E-03	3.14E-03	0.2507	0.3783	0.2072	0.3332	0.209	0.3245	1.21	1.2
3	0.25	1000	1	1	1	6.45E-07	3.47E-05	3.47E-05	0.7983	1.3015	0.4184	0.487	0.3945	0.4897	1.91	2.02	1	1	1	6.93E-07	3.47E-05	3.47E-05	1.6046	1.9829	1.1765	1.5097	1.1546	1.4791	1.36	1.39
4	0.25	10000	1	1	1	6.50E-10	3.60E-07	3.50E-07	5.2484	6.5499	4.0375	4.5245	3.56	4.0497	1.3	1.47	1	1	1	6.94E-10	3.60E-07	3.50E-07	13.9101	15.893	11.9129	13.4226	11.0443	12.5234	1.17	1.26
5	0.125	10	3.3	3.2	3.1	1.26E-02	7.85E-02	8.20E-02	0.0353	6.5852	0.0231	4.5476	0.0455	4.0952	1.53	0.78	3.35	3.19	2.85	1.38E-02	7.77E-02	8.65E-02	0.1926	16.0856	0.1368	13.5594	0.1321	12.6555	1.41	1.46
6	0.125	100	1.15	1.03	1.07	1.61E-03	7.11E-03	6.91E-03	0.2126	6.7978	0.1608	4.7084	0.1505	4.2457	1.32	1.41	1.14	1.03	1.07	1.59E-03	7.12E-03	6.94E-03	0.7152	16.8008	0.5249	14.0843	0.5256	13.1811	1.36	1.36
7	0.125	1000	1	1	1	5.18E-06	9.91E-05	9.88E-05	2	8.7978	1.5279	6.2363	1.5766	5.8223	1.31	1.27	1	1	1	5.13E-06	9.91E-05	9.87E-05	6.4128	23.2136	4.7419	18.8262	4.6778	17.8589	1.35	1.37
8	0.125	10000	1	1	1	6.14E-09	1.05E-06	1.06E-06	19.885	28.6828	15.4702	21.7065	15.3683	21.1906	1.29	1.29	1	1	1	6.02E-09	1.05E-06	1.06E-06	63.5091	86.7227	39.1584	57.9846	44.9524	62.8113	1.62	1.41
9	0.063	10	5.3	7	7.4	1.25E-02	4.76E-02	5.23E-02	0.1994	28.8822	0.0853	21.7918	0.1721	21.3627	2.34	1.16	5.45	6.96	7.62	1.19E-02	4.85E-02	5.24E-02	0.7543	87.477	0.2965	58.2811	0.3025	63.1138	2.54	2.49
10	0.063	100	1.58	1.72	1.68	1.16E-03	7.24E-03	7.46E-03	1.0186	29.9008	0.6199	22.4117	0.5497	21.9124	1.64	1.85	1.59	1.73	1.7	1.00E-03	7.15E-03	7.48E-03	2.793	90.27	1.9486	60.2297	1.9153	65.0291	1.43	1.46
11	0.063	1000	1	1	1	3.01E-05	2.53E-04	2.57E-04	8.1802	38.081	6.0208	28.4325	6.11	28.0224	1.36	1.34	1	1	1	3.01E-05	2.53E-04	2.57E-04	25.7586	116.0286	16.8579	77.0876	17.103	82.1321	1.53	1.51
12	0.063	10000	1	1	1	4.18E-08	2.94E-06	3.01E-06	83.1821	121.2631	61.3453	89.7778	53.4361	81.4585	1.36	1.56	1	1	1	4.18E-08	2.94E-06	3.01E-06	254.1698	370.1984	169.6638	246.7514	174.8924	257.0245	1.5	1.45
13	0.05	10	10.8	15.8	18.9	3.56E-03	2.67E-02	2.94E-02	1.5629	122.826	0.3691	90.1469	0.3845	81.843	4.23	4.06	10.89	16.14	18.88	5.04E-03	2.72E-02	2.87E-02	5.5433	375.7417	1.1024	247.8538	1.1581	258.1826	5.03	4.79
14	0.05	100	2.21	2.45	2.37	1.29E-03	7.68E-03	8.05E-03	4.9602	127.7862	2.5996	92.7465	2.6108	84.4538	1.91	1.9	2.2	2.4	2.31	1.59E-03	7.76E-03	8.19E-03	16.22	391.9617	6.5724	254.4262	7.306	265.4886	2.47	2.22
15	0.05	1000	1.04	1	1	1.01E-04	5.00E-04	5.00E-04	36.574	164.3602	24.7915	117.538	23.1808	107.6346	1.48	1.58	1.04	1	1	9.86E-05	5.00E-04	4.99E-04	115.2476	507.2093	66.9842	321.4104	71.1391	336.6277	1.72	1.62
16	0.05	10000	1	1	1	2.37E-07	7.94E-06	8.11E-06	359.5	523.8602	246.2416	363.7796	236.5749	344.2095	1.46	1.52	1	1	1	2.41E-07	7.94E-06	8.11E-06	1023.722	1530.9313	626.5612	947.9716	626.2909	962.9186	1.63	1.63
17	0.031	10	18	40.9	44.9	5.56E-04	1.44E-02	1.48E-02	21.8897	545.7499	2.5789	366.3585	2.6765	346.886	8.49	8.18	17.7	41.49	45.03	1.32E-03	1.42E-02	1.44E-02	67.6118	1598.5431	12.1497	960.1213	12.7482	975.6668	5.56	5.3
18	0.031	100	3.53	3.85	3.72	1.98E-03	8.20E-03	8.43E-03	49.4019	595.1518	11.3004	377.6589	10.5853	357.4713	4.37	4.67	3.63	3.79	3.61	2.31E-03	8.22E-03	8.59E-03	163.5185	1762.0616	30.5172	990.6385	30.9566	1006.6234	5.36	5.28
19	0.031	1000	1.26	1.01	1.02	1.16E-04	7.34E-04	7.39E-04	241.6702	836.822	99.9342	477.5931	97.1185	454.5898	2.42	2.49	1.27	1.01	1.02	1.12E-04	7.35E-04	7.39E-04	709.1285	2471.1901	259.5485	1250.187	260.6931	1267.3165	2.73	2.72
20	0.031	10000	1	1	1	1.14E-06	1.88E-05	1.91E-05	2101.1878	2938.0098	1001.9433	1479.5364	1023.0146	1477.6044	2.1	2.05	1	1	1	1.16E-06	1.88E-05	1.91E-05	6089.9978	8561.1879	2581.7084	3831.8954	2598.7405	3866.057	2.36	2.34
21	0.008	10	32.3	111	108.8	2.55E-04	7.45E-03	7.37E-03	498.9777	3436.9875	35.8798	1515.4162	35.2073	1512.8117	13.91	14.17	31.97	112.59	110.72	6.64E-04	7.46E-03	7.45E-03	1529.964	10091.1519	209.5104	4041.4058	198.2372	4064.2942	7.3	7.72
22	0.008	100	9.51	8.18	8.09	1.52E-03	6.79E-03	7.22E-03	1508.536	4945.5235	60.9234	1576.3396	58.4152	1571.2269	24.76	25.82	9.18	8.24	8.16	1.58E-03	6.75E-03	7.20E-03	4798.2328	14889.3847	216.1813	4257.5871	208.2288	4272.523	22.2	23.04




==> chapters/dat/CPUC10.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	2.4	8	7.6	5.37E-04	7.94E-03	8.28E-03	0.37	0.37	0.02	0.02	0.08	0.08	16.57	4.63	2.38	7.98	7.53	7.12E-04	8.10E-03	8.51E-03	0.16	0.16	0.17	0.17	0.17	0.17	0.94	0.96
2	0.25	100	1.19	2.31	1.97	6.25E-05	6.13E-04	5.78E-04	0.17	0.54	0.07	0.09	0.05	0.13	2.57	3.29	1.17	2.3	1.97	6.56E-05	6.15E-04	5.77E-04	0.33	0.50	0.28	0.45	0.28	0.44	1.19	1.21
3	0.25	1000	1	1.01	1	6.45E-07	3.40E-05	3.20E-05	1.07	1.61	0.72	0.80	0.47	0.60	1.49	2.3	1	1.01	1	6.93E-07	3.40E-05	3.21E-05	1.82	2.32	1.16	1.61	1.20	1.64	1.58	1.52
4	0.25	10000	1	1	1	6.50E-10	3.60E-07	3.23E-07	5.58	7.19	4.02	4.82	3.95	4.55	1.39	1.41	1	1	1	6.94E-10	3.60E-07	3.24E-07	16.05	18.37	10.49	12.09	10.71	12.35	1.53	1.5
5	0.125	10	3.7	12.1	12	1.24E-03	7.97E-03	7.98E-03	0.04	7.23	0.03	4.85	0.03	4.58	1.33	1.4	3.76	12.04	11.99	1.44E-03	8.14E-03	7.99E-03	0.25	18.62	0.20	12.29	0.20	12.56	1.27	1.25
6	0.125	100	1.44	4.2	3.95	1.16E-04	7.59E-04	7.44E-04	0.33	7.56	0.19	5.04	0.18	4.75	1.8	1.89	1.44	4.18	3.95	1.13E-04	7.60E-04	7.43E-04	0.84	19.46	0.62	12.91	0.64	13.20	1.34	1.3
7	0.125	1000	1.02	1.52	1.49	2.63E-06	4.37E-05	4.24E-05	2.13	9.70	1.68	6.72	1.67	6.42	1.27	1.28	1.02	1.52	1.49	2.79E-06	4.38E-05	4.23E-05	6.26	25.72	4.63	17.54	4.62	17.81	1.35	1.36
8	0.125	10000	1	1	1	6.14E-09	1.05E-06	9.95E-07	21.53	31.23	16.70	23.42	16.52	22.94	1.29	1.3	1	1	1	6.02E-09	1.05E-06	9.95E-07	60.77	86.49	43.42	60.96	43.32	61.13	1.4	1.4
9	0.063	10	6.5	25.3	25.1	7.10E-04	5.91E-03	5.62E-03	0.22	31.45	0.11	23.53	0.11	23.05	2.02	1.96	6.58	25.84	24.68	7.80E-04	5.60E-03	5.77E-03	0.90	87.39	0.41	61.37	0.43	61.57	2.17	2.07
10	0.063	100	1.88	9.1	9	1.05E-04	8.75E-04	8.59E-04	1.09	32.53	0.73	24.26	0.72	23.76	1.5	1.51	1.89	9.11	8.96	1.19E-04	8.74E-04	8.69E-04	3.45	90.83	2.09	63.46	2.11	63.67	1.65	1.64
11	0.063	1000	1.11	2.07	2.03	2.70E-06	6.67E-05	6.67E-05	8.89	41.42	6.30	30.55	6.44	30.20	1.41	1.38	1.11	2.07	2.02	2.80E-06	6.66E-05	6.68E-05	26.87	117.71	16.83	80.29	16.89	80.56	1.6	1.59
12	0.063	10000	1	1	1	4.18E-08	2.94E-06	2.89E-06	87.22	128.64	62.09	92.64	61.82	92.02	1.4	1.41	1	1	1	4.18E-08	2.94E-06	2.89E-06	250.75	368.45	155.76	236.05	156.18	236.74	1.61	1.61
13	0.05	10	11.4	62.4	60.1	2.04E-04	2.90E-03	2.87E-03	1.69	130.33	0.60	93.24	0.59	92.61	2.83	2.89	11.39	64.6	59.94	1.95E-04	2.86E-03	2.90E-03	7.10	375.55	2.02	238.07	1.91	238.65	3.52	3.72
14	0.05	100	2.91	22.49	22.08	1.73E-04	9.22E-04	9.24E-04	6.07	136.40	3.53	96.77	3.50	96.11	1.72	1.73	2.91	22.32	21.94	1.70E-04	9.17E-04	9.21E-04	22.34	397.89	10.40	248.47	10.34	248.99	2.15	2.16
15	0.05	1000	1.23	4.2	4.21	3.93E-06	7.93E-05	7.81E-05	39.51	175.91	25.98	122.75	26.17	122.28	1.52	1.51	1.23	4.19	4.2	3.83E-06	7.95E-05	7.82E-05	128.04	525.92	68.50	316.96	68.29	317.28	1.87	1.87
16	0.05	10000	1	1.05	1.06	2.16E-07	7.38E-06	7.31E-06	366.07	541.98	246.23	368.97	247.24	369.52	1.49	1.48	1	1.05	1.06	2.22E-07	7.38E-06	7.32E-06	1139.92	1665.85	619.52	936.49	621.66	938.93	1.84	1.83
17	0.031	10	18.3	158.8	146.7	1.35E-04	1.42E-03	1.46E-03	22.19	564.17	9.26	378.24	7.21	376.73	2.4	3.08	18.29	169.95	156.41	8.70E-05	1.46E-03	1.49E-03	97.58	1763.43	38.89	975.37	36.66	975.59	2.51	2.66
18	0.031	100	6.37	50.66	50.51	1.33E-04	9.42E-04	9.43E-04	81.25	645.42	34.40	412.63	32.05	408.78	2.36	2.54	6.22	50.46	50.51	1.53E-04	9.38E-04	9.31E-04	357.71	2121.14	120.32	1095.69	120.43	1096.02	2.97	2.97
19	0.031	1000	1.46	9.63	9.61	4.95E-06	9.03E-05	8.97E-05	263.10	908.52	137.67	550.31	134.59	543.37	1.91	1.95	1.46	9.63	9.61	5.35E-06	9.02E-05	8.99E-05	1001.47	3122.61	387.10	1482.79	386.57	1482.59	2.59	2.59
20	0.031	10000	1.04	2.01	2.02	4.10E-07	6.24E-06	6.19E-06	2152.94	3061.46	1048.05	1598.36	1027.84	1571.21	2.05	2.09	1.04	2.01	2.02	4.15E-07	6.24E-06	6.19E-06	7378.79	10501.40	2649.68	4132.47	2613.24	4095.83	2.78	2.82
21	0.008	10	32.7	440.2	428.8	3.23E-06	7.26E-04	7.57E-04	475.62	3537.08	148.87	1747.23	127.13	1698.34	3.19	3.74	32.39	442.91	432.22	1.82E-05	7.49E-04	7.51E-04	2242.91	12744.31	696.64	4829.11	665.81	4761.63	3.22	3.37


==> chapters/dat/CPUC100.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	3	15	15	5.33E-05	8.09E-04	8.06E-04	0.40	0.40	0.02	0.02	0.05	0.05	17.08	8.18	2.55	14.75	15.22	1.76E-05	8.16E-04	8.22E-04	0.17	0.17	0.16	0.16	0.16	0.16	1.04	1.03
2	0.25	100	2	7	4	1.93E-06	7.86E-05	5.93E-05	0.15	0.55	0.07	0.09	0.05	0.10	2.16	3	1.34	6.23	3.71	1.01E-06	7.86E-05	5.89E-05	0.32	0.49	0.30	0.46	0.28	0.45	1.08	1.15
3	0.25	1000	2	3	2	8.70E-08	6.01E-06	1.63E-06	0.74	1.29	0.73	0.82	0.45	0.55	1.02	1.65	1.02	2.22	1.84	8.71E-08	6.02E-06	1.65E-06	1.74	2.23	1.39	1.85	1.34	1.79	1.25	1.29
4	0.25	10000	1	2	2	6.50E-10	3.27E-07	3.23E-07	5.59	6.88	3.74	4.56	3.74	4.29	1.49	1.49	1	1.04	1	6.94E-10	3.27E-07	3.24E-07	15.59	17.82	10.73	12.59	11.88	13.67	1.45	1.31
5	0.125	10	5	28	28	5.78E-05	8.92E-04	8.90E-04	0.04	6.92	0.03	4.59	0.03	4.32	1.28	1.29	4.16	27.27	27.82	3.43E-05	8.83E-04	8.82E-04	0.25	18.08	0.21	12.80	0.22	13.89	1.19	1.15
6	0.125	100	2	12	9	4.04E-17	7.99E-05	7.91E-05	0.33	7.26	0.20	4.79	0.19	4.51	1.63	1.72	1.63	11.9	8.54	7.53E-07	7.95E-05	7.93E-05	0.87	18.95	0.69	13.49	0.67	14.57	1.26	1.29
7	0.125	1000	2	4	3	2.34E-07	4.98E-06	3.95E-06	2.16	9.41	1.72	6.51	1.70	6.22	1.25	1.27	1.07	3.31	2.62	2.60E-07	4.99E-06	3.97E-06	6.08	25.03	4.78	18.27	4.87	19.44	1.27	1.25
8	0.125	10000	2	2	2	4.50E-09	3.10E-07	2.64E-07	21.38	30.79	16.66	23.17	16.68	22.89	1.28	1.28	1	1.66	1.59	4.28E-09	3.10E-07	2.64E-07	54.17	79.20	42.69	60.97	43.04	62.48	1.27	1.26
9	0.063	10	7	80	80	8.66E-16	5.97E-04	5.64E-04	0.22	31.02	0.18	23.35	0.17	23.06	1.26	1.32	6.92	81.92	80.3	2.54E-05	5.70E-04	5.68E-04	0.83	80.03	0.61	61.57	0.61	63.08	1.37	1.36
10	0.063	100	3	27	24	2.03E-06	9.00E-05	9.23E-05	1.18	32.20	0.89	24.24	0.86	23.92	1.32	1.37	2.12	26.64	23.87	2.29E-06	9.01E-05	9.18E-05	3.52	83.55	2.72	64.29	2.67	65.75	1.29	1.32
11	0.063	1000	2	7	5	3.24E-07	6.77E-06	6.47E-06	9.08	41.28	6.78	31.02	6.73	30.66	1.34	1.35	1.18	6.01	4.69	3.25E-07	6.77E-06	6.50E-06	26.24	109.79	19.28	83.57	18.63	84.39	1.36	1.41
12	0.063	10000	2	3	2	7.72E-09	2.67E-07	2.07E-07	87.63	128.91	64.03	95.05	61.65	92.31	1.37	1.42	1.02	2.05	1.95	8.18E-09	2.67E-07	2.07E-07	233.37	343.16	160.52	244.09	154.09	238.48	1.45	1.51
13	0.05	10	12	247	209	1.80E-15	2.58E-04	2.79E-04	1.70	130.60	1.37	96.41	1.21	93.51	1.24	1.41	11.64	240.93	202.88	9.08E-06	2.78E-04	2.89E-04	6.44	349.61	5.04	249.13	4.28	242.76	1.28	1.51
14	0.05	100	4	70	69	1.09E-06	9.56E-05	9.34E-05	6.45	137.05	5.50	101.91	5.47	98.99	1.17	1.18	3.26	68.27	67.48	2.80E-06	9.42E-05	9.46E-05	21.85	371.45	17.85	266.98	17.11	259.87	1.22	1.28
15	0.05	1000	2	13	11	4.67E-07	8.53E-06	8.65E-06	39.72	176.77	28.34	130.25	27.17	126.16	1.4	1.46	1.33	12.86	10.99	4.71E-07	8.52E-06	8.63E-06	121.94	493.39	83.52	350.50	78.52	338.39	1.46	1.55
16	0.05	10000	2	3	3	1.43E-08	5.67E-07	5.56E-07	358.73	535.50	236.09	366.33	234.82	360.98	1.52	1.53	1.06	2.87	2.7	1.44E-08	5.67E-07	5.56E-07	1053.66	1547.06	621.98	972.48	634.09	972.47	1.69	1.66
17	0.031	10	19	681	626	4.75E-07	1.45E-04	1.45E-04	21.30	556.81	33.97	400.30	30.36	391.34	0.63	0.7	18.54	632.54	582.89	6.99E-06	1.42E-04	1.44E-04	90.66	1637.72	133.55	1106.02	124.25	1096.73	0.68	0.73
18	0.031	100	7	151	147	6.02E-06	9.57E-05	9.57E-05	83.09	639.90	76.80	477.10	71.40	462.74	1.08	1.16	6.85	150.44	145.69	6.70E-06	9.47E-05	9.60E-05	354.44	1992.16	318.66	1424.69	308.46	1405.18	1.11	1.15
19	0.031	1000	2	32	31	6.60E-07	9.45E-06	9.47E-06	264.62	904.51	219.21	696.31	210.24	672.98	1.21	1.26	1.64	31.5	30.35	6.12E-07	9.48E-06	9.50E-06	1005.91	2998.07	760.39	2185.08	740.12	2145.31	1.32	1.36
20	0.031	10000	2	6	6	1.43E-08	7.80E-07	7.78E-07	2084.36	2988.87	1058.78	1755.09	1055.92	1728.90	1.97	1.97	1.12	5.29	5.14	1.45E-08	7.81E-07	7.78E-07	7487.08	10485.15	2976.95	5162.03	2954.91	5100.21	2.52	2.53
21	0.008	10	33	1799	1714	3.23E-06	7.58E-05	7.47E-05	442.75	3431.63	606.36	2361.45	553.17	2282.07	0.73	0.8	32.49	1729.85	1618.38	4.18E-06	7.30E-05	7.40E-05	2151.30	12636.44	2640.92	7802.95	2464.39	7564.60	0.81	0.87


==> chapters/dat/CPUC1000.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	3	22	24	1.81E-16	8.57E-05	8.27E-05	0.28	0.28	0.02	0.02	0.07	0.07	11.52	4.22	2.58	22.25	23.14	3.04E-07	8.35E-05	8.28E-05	0.13	0.13	0.13	0.13	0.13	0.13	0.98	1
2	0.25	100	2	11	6	3.22E-17	8.09E-06	5.52E-06	0.13	0.41	0.07	0.09	0.09	0.16	1.99	1.42	1.35	10.46	5.7	9.77E-09	8.09E-06	5.71E-06	0.27	0.40	0.30	0.43	0.24	0.38	0.88	1.1
3	0.25	1000	2	7	3	9.53E-10	8.01E-07	2.37E-07	0.92	1.33	0.73	0.82	0.45	0.61	1.25	2.03	1.04	6.32	2.56	1.83E-09	8.01E-07	2.44E-07	1.61	2.01	1.77	2.21	1.31	1.69	0.91	1.23
4	0.25	10000	2	3	2	7.82E-11	5.94E-08	5.53E-09	4.69	6.01	3.45	4.28	3.35	3.96	1.36	1.4	1	2.23	1.83	9.21E-11	5.95E-08	5.67E-09	14.19	16.20	11.88	14.09	11.36	13.05	1.19	1.25
5	0.125	10	5	53	53	4.63E-16	9.11E-05	8.98E-05	0.04	6.05	0.04	4.31	0.04	4.00	1.01	0.97	4.24	51.98	52.81	3.79E-07	8.81E-05	8.85E-05	0.20	16.41	0.20	14.29	0.19	13.24	1.02	1.06
6	0.125	100	2	18	15	4.04E-17	8.17E-06	7.99E-06	0.28	6.33	0.20	4.52	0.19	4.18	1.41	1.52	1.64	17.74	14.27	1.67E-08	8.19E-06	8.03E-06	0.78	17.19	0.77	15.06	0.71	13.95	1.02	1.1
7	0.125	1000	2	9	4	3.85E-09	7.84E-07	4.30E-07	1.92	8.25	1.65	6.16	1.57	5.75	1.16	1.22	1.13	8.24	3.84	2.77E-09	7.84E-07	4.35E-07	6.14	23.33	5.89	20.95	4.76	18.72	1.04	1.29
8	0.125	10000	2	3	2	3.62E-10	6.81E-08	1.87E-08	18.18	26.42	14.91	21.08	14.65	20.40	1.22	1.24	1.01	2.77	1.95	3.58E-10	6.83E-08	1.88E-08	56.20	79.53	43.27	64.23	42.19	60.91	1.3	1.33
9	0.063	10	7	203	195	8.66E-16	5.95E-05	6.12E-05	0.23	26.65	0.24	21.32	0.21	20.61	0.94	1.06	7.01	192.11	188.19	4.86E-07	5.77E-05	5.79E-05	0.90	80.43	0.99	65.22	0.89	61.80	0.91	1
10	0.063	100	3	51	46	8.61E-08	9.18E-06	9.26E-06	1.04	27.69	0.93	22.25	0.90	21.51	1.12	1.16	2.17	50.17	45.17	6.38E-08	9.18E-06	9.33E-06	3.42	83.84	3.25	68.47	3.19	64.99	1.05	1.07
11	0.063	1000	2	16	8	4.73E-09	7.35E-07	7.25E-07	7.97	35.66	6.77	29.01	5.77	27.28	1.18	1.38	1.25	15.53	7.65	4.02E-09	7.36E-07	7.29E-07	24.34	108.19	20.36	88.83	17.99	82.98	1.2	1.35
12	0.063	10000	2	5	3	7.13E-10	4.87E-08	2.56E-08	75.04	110.70	56.82	85.83	55.47	82.75	1.32	1.35	1.04	4.28	2.84	7.01E-10	4.88E-08	2.57E-08	233.26	341.44	171.11	259.94	167.15	250.13	1.36	1.4
13	0.05	10	12	491	497	1.80E-15	2.96E-05	2.98E-05	1.51	112.21	2.10	87.93	2.10	84.85	0.72	0.72	11.7	550.34	535.32	2.78E-07	2.90E-05	2.91E-05	5.81	347.26	10.09	270.03	9.88	260.01	0.58	0.59
14	0.05	100	4	145	139	1.59E-16	9.62E-06	9.75E-06	5.71	117.92	7.57	95.50	7.33	92.19	0.75	0.78	3.32	145.11	139.5	5.20E-08	9.60E-06	9.69E-06	20.50	367.76	30.83	300.86	29.20	289.21	0.67	0.7
15	0.05	1000	2	34	21	8.93E-09	8.91E-07	8.88E-07	36.29	154.22	33.43	128.93	28.58	120.77	1.09	1.27	1.44	33.22	20.83	9.17E-09	8.92E-07	8.91E-07	127.36	495.12	123.34	424.20	100.83	390.04	1.03	1.26
16	0.05	10000	2	8	5	1.04E-09	6.72E-08	5.77E-08	321.16	475.37	226.06	354.99	216.37	337.14	1.42	1.48	1.09	7.09	4.38	1.01E-09	6.72E-08	5.77E-08	1101.95	1597.07	757.75	1181.95	714.02	1104.06	1.45	1.54
17	0.031	10	19	1904	1901	4.75E-07	1.52E-05	1.50E-05	18.51	493.88	73.84	428.84	73.28	410.42	0.25	0.25	18.65	1809.04	1779.55	3.15E-07	1.47E-05	1.47E-05	74.37	1671.44	356.55	1538.50	346.35	1450.41	0.21	0.21
18	0.031	100	8	355	337	5.52E-08	9.52E-06	9.46E-06	73.33	567.21	137.54	566.38	132.00	542.41	0.53	0.56	7	361.44	344.03	1.31E-07	9.53E-06	9.54E-06	298.25	1969.69	700.21	2238.71	669.23	2119.64	0.43	0.45
19	0.031	1000	2	92	68	1.03E-08	9.42E-07	9.62E-07	242.77	809.98	406.06	972.44	316.71	859.12	0.6	0.77	1.77	92.1	67.73	1.19E-08	9.42E-07	9.63E-07	936.66	2906.35	1878.95	4117.66	1436.36	3556.00	0.5	0.65
20	0.031	10000	2	15	10	1.73E-09	8.17E-08	8.19E-08	1860.42	2670.40	1247.13	2219.57	1073.16	1932.28	1.49	1.73	1.15	14.7	9.56	1.76E-09	8.17E-08	8.19E-08	6954.82	9861.17	4844.50	8962.16	3918.02	7474.02	1.44	1.78


==> chapters/dat/data.dat <==
mesh Ndt C tol L2u_N L2u_L L2u_R L2z_N L2z_L L2z_R H1z_N H1z_L H1z_R ITN ITL ITR
mesh1_1 10 1 1.00e-01 3.92e-02  6.64e-02  6.80e-02 6.09e-02  1.01e-01  8.83e-02 1.51e-01  2.57e-01  2.39e-01 2.00 2.10 2.10
mesh1_1 10 10 1.00e-02 2.48e-02  2.76e-02  3.14e-02 3.85e-02  4.28e-02  4.27e-02 8.33e-02  9.35e-02  9.18e-02 2.40 8.00 7.60
mesh1_1 10 100 1.00e-03 2.52e-02  2.53e-02  2.99e-02 3.90e-02  3.92e-02  4.05e-02 8.48e-02  8.52e-02  8.89e-02 2.50 14.40 15.20


==> chapters/dat/dminm1.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_1. 10 2.00 2.10 2.10 1.50e-02  6.59e-02  7.24e-02 0.3858 0.0213 0.0494 18.13 7.81
mesh1_1. 100 1.00 1.00 1.01 8.61e-04  3.18e-03  3.14e-03 0.1174 0.0473 0.0458 2.48 2.56
mesh1_1. 1000 1.00 1.00 1.00 6.45e-07  3.47e-05  3.47e-05 0.7983 0.4184 0.3945 1.91 2.02
mesh1_1. 10000 1.00 1.00 1.00 6.50e-10  3.60e-07  3.50e-07 5.2484 4.0375 3.5600 1.30 1.47


==> chapters/dat/dminm2.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_2. 10 3.30 3.20 3.10 1.26e-02  7.85e-02  8.20e-02 0.0353 0.0231 0.0455 1.53 0.78
mesh1_2. 100 1.15 1.03 1.07 1.61e-03  7.11e-03  6.91e-03 0.2126 0.1608 0.1505 1.32 1.41
mesh1_2. 1000 1.00 1.00 1.00 5.18e-06  9.91e-05  9.88e-05 2.0000 1.5279 1.5766 1.31 1.27
mesh1_2. 10000 1.00 1.00 1.00 6.14e-09  1.05e-06  1.06e-06 19.8850 15.4702 15.3683 1.29 1.29


==> chapters/dat/dminm3.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_3. 10 5.30 7.00 7.40 1.25e-02  4.76e-02  5.23e-02 0.1994 0.0853 0.1721 2.34 1.16
mesh1_3. 100 1.58 1.72 1.68 1.16e-03  7.24e-03  7.46e-03 1.0186 0.6199 0.5497 1.64 1.85
mesh1_3. 1000 1.00 1.00 1.00 3.01e-05  2.53e-04  2.57e-04 8.1802 6.0208 6.1100 1.36 1.34
mesh1_3. 10000 1.00 1.00 1.00 4.18e-08  2.94e-06  3.01e-06 83.1821 61.3453 53.4361 1.36 1.56


==> chapters/dat/dminm4.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_4. 10 10.80 15.80 18.90 3.56e-03  2.67e-02  2.94e-02 1.5629 0.3691 0.3845 4.23 4.06
mesh1_4. 100 2.21 2.45 2.37 1.29e-03  7.68e-03  8.05e-03 4.9602 2.5996 2.6108 1.91 1.90
mesh1_4. 1000 1.04 1.00 1.00 1.01e-04  5.00e-04  5.00e-04 36.5740 24.7915 23.1808 1.48 1.58
mesh1_4. 10000 1.00 1.00 1.00 2.37e-07  7.94e-06  8.11e-06 359.5000 246.2416 236.5749 1.46 1.52


==> chapters/dat/dminm5.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_5. 10 18.00 40.90 44.90 5.56e-04  1.44e-02  1.48e-02 21.8897 2.5789 2.6765 8.49 8.18
mesh1_5. 100 3.53 3.85 3.72 1.98e-03  8.20e-03  8.43e-03 49.4019 11.3004 10.5853 4.37 4.67
mesh1_5. 1000 1.26 1.01 1.02 1.16e-04  7.34e-04  7.39e-04 241.6702 99.9342 97.1185 2.42 2.49
mesh1_5. 10000 1.00 1.00 1.00 1.14e-06  1.88e-05  1.91e-05 2101.1878 1001.9433 1023.0146 2.10 2.05


==> chapters/dat/dminm6.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_6. 10 32.30 111.00 108.80 2.55e-04  7.45e-03  7.37e-03 498.9777 35.8798 35.2073 13.91 14.17
mesh1_6. 100 9.51 8.18 8.09 1.52e-03  6.79e-03  7.22e-03 1508.5360 60.9234 58.4152 24.76 25.82
mesh1_6. 1000 1.70 1.45 1.48 9.24e-05  8.14e-04  8.06e-04 3008.5417 404.3257 395.0246 7.44 7.62
mesh1_6. 10000 1.01 1.00 1.00 4.60e-06  3.20e-05  3.22e-05 18912.0285 4098.6241 3722.3235 4.61 5.08


==> chapters/dat/m1n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	2.95E-02	3.00E-02	3.09E-02	4.58E-02	4.65E-02	4.73E-02	8.97E-02	9.12E-02	9.28E-02	1	1	1
10	1.00E-04	2.95E-02	3.00E-02	3.06E-02	4.58E-02	4.65E-02	4.74E-02	8.97E-02	9.12E-02	9.30E-02	1	1.01	1
100	1.00E-05	2.96E-02	2.94E-02	2.96E-02	4.58E-02	4.56E-02	4.58E-02	8.97E-02	8.91E-02	8.96E-02	1.02	2.22	1.84
1000	1.00E-06	2.96E-02	2.96E-02	2.96E-02	4.58E-02	4.58E-02	4.58E-02	8.97E-02	8.97E-02	8.97E-02	1.04	6.32	2.56
10000	1.00E-07	2.96E-02	2.96E-02	2.96E-02	4.58E-02	4.58E-02	4.58E-02	8.97E-02	8.97E-02	8.97E-02	1.04	10.66	3.05


==> chapters/dat/m1n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	2.87E-02	3.64E-02	4.55E-02	4.45E-02	5.64E-02	6.50E-02	8.78E-02	1.25E-01	1.48E-01	1	1	1.01
10	1.00E-03	2.91E-02	3.07E-02	3.09E-02	4.51E-02	4.76E-02	4.73E-02	8.93E-02	9.54E-02	9.38E-02	1.19	2.31	1.97
100	1.00E-04	2.90E-02	2.90E-02	2.91E-02	4.49E-02	4.49E-02	4.51E-02	8.89E-02	8.89E-02	8.95E-02	1.34	6.23	3.7
1000	1.00E-05	2.90E-02	2.90E-02	2.90E-02	4.49E-02	4.49E-02	4.49E-02	8.89E-02	8.89E-02	8.90E-02	1.37	10.46	5.72
10000	1.00E-06	2.90E-02	2.90E-02	2.90E-02	4.49E-02	4.49E-02	4.49E-02	8.89E-02	8.89E-02	8.89E-02	1.37	14.93	7.69

==> chapters/dat/m1n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-01	3.92E-02	6.64E-02	9.99E-02	6.09E-02	1.01E-01	8.28E-02	1.51E-01	2.57E-01	2.14E-01	2	2.1	1.8
10	1.00E-02	2.48E-02	2.76E-02	3.14E-02	3.85E-02	4.28E-02	4.27E-02	8.33E-02	9.35E-02	9.18E-02	2.4	8	7.6
100	1.00E-03	2.52E-02	2.53E-02	2.57E-02	3.90E-02	3.92E-02	3.93E-02	8.48E-02	8.52E-02	8.53E-02	2.5	14.4	15
1000	1.00E-04	2.52E-02	2.52E-02	2.52E-02	3.90E-02	3.91E-02	3.91E-02	8.48E-02	8.48E-02	8.49E-02	2.6	22	23.2
10000	1.00E-05	2.52E-02	2.52E-02	2.52E-02	3.90E-02	3.90E-02	3.90E-02	8.48E-02	8.48E-02	8.48E-02	2.6	31.1	32


==> chapters/dat/m2n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	9.42E-03	1.09E-02	1.17E-02	1.43E-02	1.65E-02	1.73E-02	3.92E-02	4.86E-02	5.12E-02	1	1	1
10	1.00E-04	9.42E-03	1.01E-02	1.04E-02	1.43E-02	1.53E-02	1.58E-02	3.92E-02	4.28E-02	4.45E-02	1.02	1.52	1.49
100	1.00E-05	9.42E-03	9.37E-03	9.49E-03	1.43E-02	1.43E-02	1.44E-02	3.93E-02	3.86E-02	3.95E-02	1.08	3.31	2.62
1000	1.00E-06	9.42E-03	9.42E-03	9.43E-03	1.43E-02	1.43E-02	1.43E-02	3.93E-02	3.93E-02	3.93E-02	1.13	8.24	3.84
10000	1.00E-07	9.42E-03	9.42E-03	9.42E-03	1.43E-02	1.43E-02	1.43E-02	3.93E-02	3.93E-02	3.93E-02	1.13	12.58	5.13


==> chapters/dat/m2n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	9.30E-03	6.11E-02	6.46E-02	1.41E-02	3.49E-02	3.52E-02	4.14E-02	2.02E-01	1.93E-01	1.15	1.03	1.06
10	1.00E-03	9.18E-03	1.05E-02	1.08E-02	1.40E-02	1.59E-02	1.59E-02	4.06E-02	5.20E-02	5.08E-02	1.44	4.2	3.92
100	1.00E-04	9.01E-03	9.07E-03	9.12E-03	1.37E-02	1.38E-02	1.38E-02	3.95E-02	3.99E-02	3.98E-02	1.63	11.86	8.51
1000	1.00E-05	9.01E-03	9.01E-03	9.02E-03	1.37E-02	1.37E-02	1.37E-02	3.95E-02	3.96E-02	3.96E-02	1.63	17.71	14.23
10000	1.00E-06	9.01E-03	9.01E-03	9.01E-03	1.37E-02	1.37E-02	1.37E-02	3.95E-02	3.95E-02	3.96E-02	1.63	23.91	20.35

==> chapters/dat/m2n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-01	1.17E-02	2.49E-02	8.79E-02	1.78E-02	2.92E-02	3.19E-02	7.53E-02	1.50E-01	1.52E-01	3.3	3.2	2.7
10	1.00E-02	1.16E-02	1.11E-02	1.38E-02	1.77E-02	1.69E-02	1.60E-02	7.52E-02	7.22E-02	6.46E-02	3.7	12.1	12
100	1.00E-03	1.14E-02	1.13E-02	1.16E-02	1.74E-02	1.72E-02	1.72E-02	7.39E-02	7.28E-02	7.32E-02	4.3	27.7	27.9
1000	1.00E-04	1.14E-02	1.14E-02	1.15E-02	1.74E-02	1.74E-02	1.74E-02	7.39E-02	7.38E-02	7.38E-02	4.4	52.1	52.7
10000	1.00E-05	1.14E-02	1.14E-02	1.14E-02	1.74E-02	1.74E-02	1.74E-02	7.39E-02	7.39E-02	7.39E-02	4.4	79	78.9

==> chapters/dat/m3n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	3.44E-03	1.77E-02	1.87E-02	5.20E-03	1.22E-02	1.28E-02	1.93E-02	1.08E-01	1.14E-01	1	1	1
10	1.00E-04	3.46E-03	4.45E-03	4.55E-03	5.24E-03	6.74E-03	6.83E-03	1.96E-02	2.93E-02	3.03E-02	1.11	2.07	2.02
100	1.00E-05	3.46E-03	3.46E-03	3.49E-03	5.23E-03	5.23E-03	5.27E-03	1.96E-02	1.91E-02	1.97E-02	1.18	6.01	4.69
1000	1.00E-06	3.45E-03	3.46E-03	3.46E-03	5.22E-03	5.23E-03	5.23E-03	1.96E-02	1.96E-02	1.96E-02	1.25	15.54	7.65
10000	1.00E-07	3.45E-03	3.45E-03	3.45E-03	5.22E-03	5.22E-03	5.23E-03	1.96E-02	1.96E-02	1.96E-02	1.26	19.36	10.95



==> chapters/dat/m3n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	3.28E-03	5.81E-02	6.65E-02	4.96E-03	1.69E-02	1.59E-02	2.12E-02	1.66E-01	1.73E-01	1.58	1.72	1.64
10	1.00E-03	3.26E-03	4.35E-03	4.69E-03	4.94E-03	6.58E-03	6.64E-03	2.16E-02	4.50E-02	4.33E-02	1.88	9.1	8.88
100	1.00E-04	3.20E-03	3.22E-03	3.27E-03	4.84E-03	4.88E-03	4.90E-03	2.12E-02	2.12E-02	2.18E-02	2.12	26.76	23.98
1000	1.00E-05	3.20E-03	3.20E-03	3.21E-03	4.84E-03	4.84E-03	4.84E-03	2.12E-02	2.12E-02	2.12E-02	2.18	50.64	45.67
10000	1.00E-06	3.20E-03	3.20E-03	3.20E-03	4.84E-03	4.84E-03	4.84E-03	2.12E-02	2.12E-02	2.12E-02	2.2	72.27	68.4


==> chapters/dat/m3n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	6.25E-02	2.13E-02	6.48E-03	5.39E-02	8.68E-03	9.80E-03	1.17E-02	5.89E-02	7.50E-02	9.27E-02	5.3	7	5.8
10	6.25E-03	4.69E-03	5.11E-03	6.64E-03	7.10E-03	7.73E-03	7.61E-03	4.45E-02	4.86E-02	4.52E-02	6.5	25.3	24.3
100	6.25E-04	4.69E-03	4.71E-03	4.85E-03	7.10E-03	7.13E-03	7.14E-03	4.46E-02	4.47E-02	4.49E-02	6.8	79.6	79.1
1000	6.25E-05	4.69E-03	4.69E-03	4.71E-03	7.10E-03	7.10E-03	7.10E-03	4.46E-02	4.46E-02	4.46E-02	6.8	202.7	195
10000	6.25E-06	4.69E-03	4.69E-03	4.69E-03	7.10E-03	7.10E-03	7.10E-03	4.46E-02	4.46E-02	4.46E-02	6.8	354	343


==> chapters/dat/m4n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	1.44E-03	4.08E-02	4.08E-02	2.17E-03	6.45E-03	6.51E-03	1.15E-02	1.10E-01	1.09E-01	1.04	1	1
10	1.00E-04	1.43E-03	2.59E-03	2.56E-03	2.16E-03	3.89E-03	3.83E-03	1.14E-02	5.48E-02	4.85E-02	1.23	4.2	4.21
100	1.00E-05	1.43E-03	1.46E-03	1.45E-03	2.15E-03	2.21E-03	2.18E-03	1.13E-02	1.22E-02	1.14E-02	1.33	12.86	10.98
1000	1.00E-06	1.42E-03	1.42E-03	1.42E-03	2.15E-03	2.15E-03	2.15E-03	1.13E-02	1.13E-02	1.13E-02	1.43	33.22	20.83
10000	1.00E-07	1.42E-03	1.42E-03	1.42E-03	2.15E-03	2.15E-03	2.15E-03	1.13E-02	1.13E-02	1.13E-02	1.45	52.03	31.66


==> chapters/dat/m4n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	2.06E-03	5.86E-02	6.83E-02	3.11E-03	1.01E-02	9.81E-03	3.05E-02	1.61E-01	1.66E-01	2.21	2.45	2.18
10	1.00E-03	1.47E-03	2.02E-03	2.35E-03	2.22E-03	3.05E-03	3.18E-03	2.41E-02	3.81E-02	4.06E-02	2.91	22.49	21.75
100	1.00E-04	1.44E-03	1.48E-03	1.52E-03	2.17E-03	2.24E-03	2.25E-03	2.25E-02	2.38E-02	2.31E-02	3.28	69.01	68.4
1000	1.00E-05	1.44E-03	1.44E-03	1.44E-03	2.17E-03	2.17E-03	2.18E-03	2.25E-02	2.25E-02	2.25E-02	3.32	144.08	138.03
10000	1.00E-06	1.44E-03	1.44E-03	1.44E-03	2.17E-03	2.17E-03	2.17E-03	2.25E-02	2.25E-02	2.25E-02	3.32	221.24	216.2


==> chapters/dat/m4n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	3.12E-02	3.34E-03	3.64E-03	3.56E-02	5.05E-03	5.50E-03	6.51E-03	3.41E-02	3.94E-02	6.39E-02	10.8	15.8	13
10	3.13E-03	3.32E-03	3.35E-03	3.87E-03	5.02E-03	5.05E-03	5.10E-03	3.40E-02	3.44E-02	3.46E-02	11.4	62.4	57.9
100	3.13E-04	3.29E-03	3.30E-03	3.35E-03	4.97E-03	4.99E-03	5.00E-03	3.37E-02	3.38E-02	3.39E-02	11.7	246.5	209
1000	3.13E-05	3.29E-03	3.29E-03	3.30E-03	4.97E-03	4.97E-03	4.98E-03	3.37E-02	3.37E-02	3.37E-02	11.7	490.9	496.2
10000	3.13E-06	3.29E-03	3.29E-03	3.29E-03	4.97E-03	4.97E-03	4.97E-03	3.37E-02	3.37E-02	3.37E-02	11.7	934	961.2


==> chapters/dat/m5n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	6.56E-04	4.75E-02	4.74E-02	9.91E-04	4.20E-03	4.40E-03	7.97E-03	1.15E-01	1.21E-01	1.26	1.01	1.01
10	1.00E-04	6.32E-04	3.86E-03	3.90E-03	9.54E-04	1.82E-03	1.81E-03	7.63E-03	4.59E-02	4.57E-02	1.46	9.63	9.54
100	1.00E-05	6.18E-04	6.33E-04	6.35E-04	9.34E-04	9.55E-04	9.55E-04	7.37E-03	7.77E-03	7.82E-03	1.61	31.49	30.35
1000	1.00E-06	6.15E-04	6.15E-04	6.16E-04	9.28E-04	9.29E-04	9.29E-04	7.29E-03	7.31E-03	7.34E-03	1.75	91.95	67.61
10000	1.00E-07	6.15E-04	6.15E-04	6.15E-04	9.28E-04	9.28E-04	9.28E-04	7.29E-03	7.29E-03	7.29E-03	1.77	156.07	107.14


==> chapters/dat/m5n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	1.80E-03	5.17E-02	5.44E-02	2.71E-03	6.02E-03	6.46E-03	4.83E-02	1.65E-01	1.65E-01	3.53	3.85	3.24
10	1.00E-03	7.06E-04	9.56E-04	1.32E-03	1.07E-03	1.44E-03	1.67E-03	2.23E-02	2.78E-02	3.32E-02	6.37	50.66	48.64
100	1.00E-04	7.16E-04	7.20E-04	7.45E-04	1.08E-03	1.09E-03	1.10E-03	2.10E-02	2.10E-02	2.16E-02	6.91	150.75	146.22
1000	1.00E-05	7.16E-04	7.15E-04	7.17E-04	1.08E-03	1.08E-03	1.08E-03	2.10E-02	2.10E-02	2.10E-02	7.02	354.18	336.59
10000	1.00E-06	7.16E-04	7.16E-04	7.16E-04	1.08E-03	1.08E-03	1.08E-03	2.10E-02	2.10E-02	2.10E-02	7.03	593.26	576.52


==> chapters/dat/m5n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.56E-02	3.19E-03	3.16E-03	1.89E-02	4.81E-03	4.78E-03	5.15E-03	3.16E-02	3.42E-02	4.14E-02	18	40.9	33.2
10	1.56E-03	3.19E-03	3.20E-03	3.37E-03	4.81E-03	4.84E-03	4.85E-03	3.16E-02	3.18E-02	3.19E-02	18.3	158.8	138
100	1.56E-04	3.19E-03	3.19E-03	3.20E-03	4.81E-03	4.81E-03	4.82E-03	3.16E-02	3.16E-02	3.17E-02	18.5	680.6	625.3
1000	1.56E-05	3.19E-03	3.19E-03	3.19E-03	4.81E-03	4.81E-03	4.81E-03	3.16E-02	3.16E-02	3.16E-02	18.5	1903.5	1900.6
10000	1.56E-06	3.19E-03	3.19E-03	3.19E-03	4.81E-03	4.81E-03	4.81E-03	3.16E-02	3.16E-02	3.16E-02	18.6	4116.1	4108.5


==> chapters/dat/m6n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	4.07E-04	4.23E-02	4.42E-02	6.14E-04	3.70E-03	3.66E-03	1.63E-02	1.35E-01	1.53E-01	1.7	1.45	1.45
10	1.00E-04	2.95E-04	4.85E-03	4.95E-03	4.46E-04	8.78E-04	8.77E-04	7.29E-03	4.05E-02	4.03E-02	1.91	22.74	23.05
100	1.00E-05	2.81E-04	2.86E-04	2.90E-04	4.25E-04	4.32E-04	4.35E-04	6.54E-03	7.10E-03	8.13E-03	2.09	87.07	85.77
1000	1.00E-06	2.75E-04	2.75E-04	2.76E-04	4.15E-04	4.15E-04	4.16E-04	5.74E-03	5.77E-03	5.88E-03	2.19	245.12	226.04
10000	1.00E-07	2.75E-04	2.75E-04	2.75E-04	4.15E-04	4.15E-04	4.15E-04	5.74E-03	5.73E-03	5.74E-03	2.25	465.59	376.37


==> chapters/dat/m6n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	7.81E-03	3.60E-02	3.76E-02	4.45E-02	7.66E-04	3.18E-03	3.79E-03	7.09E-02	1.37E-01	1.30E-01	9.51	8.18	6.84
10	7.81E-04	5.28E-04	5.94E-04	7.96E-04	7.97E-04	8.97E-04	9.85E-04	1.80E-02	2.02E-02	2.21E-02	13.91	101.81	96.42
100	7.81E-05	5.23E-04	5.24E-04	5.34E-04	7.89E-04	7.91E-04	7.91E-04	1.80E-02	1.82E-02	1.79E-02	15.26	332.74	323.08
1000	7.81E-06	5.23E-04	5.23E-04	5.24E-04	7.89E-04	7.89E-04	7.90E-04	1.80E-02	1.80E-02	1.80E-02	15.49	805.19	762.13
10000	7.81E-07	5.23E-04	5.23E-04	5.23E-04	7.89E-04	7.89E-04	7.89E-04	1.80E-02	1.80E-02	1.80E-02	15.49	1583.65	1559.07


==> chapters/dat/m6n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	7.81E-03	3.05E-03	3.08E-03	1.12E-02	4.61E-03	4.65E-03	4.80E-03	3.02E-02	3.12E-02	3.33E-02	32.3	111	83.3
10	7.81E-04	3.05E-03	3.06E-03	3.12E-03	4.61E-03	4.61E-03	4.63E-03	3.02E-02	3.02E-02	3.03E-02	32.7	440.2	384.7
100	7.81E-05	3.05E-03	3.05E-03	3.06E-03	4.61E-03	4.61E-03	4.61E-03	3.02E-02	3.02E-02	3.02E-02	32.7	1798.1	1713.2
1000	7.81E-06	3.05E-03	3.05E-03	3.05E-03	4.61E-03	4.61E-03	4.61E-03	3.02E-02	3.02E-02	3.02E-02	32.8	5340.1	5144.5
10000	7.81E-07	3.05E-03	3.05E-03	3.05E-03	4.61E-03	4.61E-03	4.61E-03	3.02E-02	3.02E-02	3.02E-02	32.8	12555.7	12375.5


==> chapters/dat/plot_data_min.dat <==
mesh Ndt tol L2u_N L2u_L L2u_R L2z_N L2z_L L2z_R H1z_N H1z_L H1z_R ITN ITL ITR
mesh1_1 10 1.00e-01 3.92e-02  6.64e-02  6.80e-02 6.09e-02  1.01e-01  8.83e-02 1.51e-01  2.57e-01  2.39e-01 2.00 2.10 2.10
mesh1_1 10 1.00e-02 2.48e-02  2.76e-02  3.14e-02 3.85e-02  4.28e-02  4.27e-02 8.33e-02  9.35e-02  9.18e-02 2.40 8.00 7.60
mesh1_1 10 1.00e-03 2.52e-02  2.53e-02  2.99e-02 3.90e-02  3.92e-02  4.05e-02 8.48e-02  8.52e-02  8.89e-02 2.50 14.40 15.20
mesh1_1 100 1.00e-02 2.87e-02  3.64e-02  4.14e-02 4.45e-02  5.64e-02  6.41e-02 8.78e-02  1.25e-01  1.44e-01 1.00 1.00 1.01
mesh1_1 100 1.00e-03 2.91e-02  3.07e-02  3.06e-02 4.51e-02  4.76e-02  4.73e-02 8.93e-02  9.54e-02  9.37e-02 1.19 2.31 1.97
mesh1_1 100 1.00e-04 2.90e-02  2.90e-02  2.91e-02 4.49e-02  4.49e-02  4.51e-02 8.89e-02  8.89e-02  8.95e-02 1.34 6.23 3.70
mesh1_1 1000 1.00e-03 2.95e-02  3.00e-02  3.05e-02 4.58e-02  4.65e-02  4.72e-02 8.97e-02  9.12e-02  9.27e-02 1.00 1.00 1.00
mesh1_1 1000 1.00e-04 2.95e-02  3.00e-02  3.05e-02 4.58e-02  4.65e-02  4.74e-02 8.97e-02  9.12e-02  9.30e-02 1.00 1.01 1.00
mesh1_1 1000 1.00e-05 2.96e-02  2.94e-02  2.96e-02 4.58e-02  4.56e-02  4.58e-02 8.97e-02  8.91e-02  8.96e-02 1.02 2.22 1.84
mesh1_1 10000 1.00e-04 2.96e-02  2.97e-02  2.97e-02 4.59e-02  4.60e-02  4.61e-02 8.98e-02  8.99e-02  9.01e-02 1.00 1.00 1.00
mesh1_1 10000 1.00e-05 2.96e-02  2.97e-02  2.97e-02 4.59e-02  4.60e-02  4.61e-02 8.98e-02  8.99e-02  9.01e-02 1.00 1.00 1.00
mesh1_1 10000 1.00e-06 2.96e-02  2.97e-02  2.97e-02 4.59e-02  4.60e-02  4.61e-02 8.98e-02  8.99e-02  9.01e-02 1.00 1.04 1.00
mesh1_2 10 1.00e-01 1.17e-02  2.49e-02  4.05e-02 1.78e-02  2.92e-02  3.32e-02 7.53e-02  1.50e-01  1.77e-01 3.30 3.20 3.10
mesh1_2 10 1.00e-02 1.16e-02  1.11e-02  1.38e-02 1.77e-02  1.69e-02  1.60e-02 7.52e-02  7.22e-02  6.46e-02 3.70 12.10 12.00
mesh1_2 10 1.00e-03 1.14e-02  1.13e-02  1.44e-02 1.74e-02  1.72e-02  1.70e-02 7.39e-02  7.28e-02  7.21e-02 4.30 27.70 26.50
mesh1_2 100 1.00e-02 9.30e-03  6.11e-02  6.23e-02 1.41e-02  3.49e-02  3.65e-02 4.14e-02  2.02e-01  2.02e-01 1.15 1.03 1.07
mesh1_2 100 1.00e-03 9.18e-03  1.05e-02  1.05e-02 1.40e-02  1.59e-02  1.59e-02 4.06e-02  5.20e-02  5.06e-02 1.44 4.20 3.95
mesh1_2 100 1.00e-04 9.01e-03  9.07e-03  9.12e-03 1.37e-02  1.38e-02  1.38e-02 3.95e-02  3.99e-02  3.98e-02 1.63 11.86 8.51
mesh1_2 1000 1.00e-03 9.42e-03  1.09e-02  1.13e-02 1.43e-02  1.65e-02  1.72e-02 3.92e-02  4.86e-02  5.09e-02 1.00 1.00 1.00
mesh1_2 1000 1.00e-04 9.42e-03  1.01e-02  1.04e-02 1.43e-02  1.53e-02  1.58e-02 3.92e-02  4.28e-02  4.45e-02 1.02 1.52 1.49
mesh1_2 1000 1.00e-05 9.42e-03  9.37e-03  9.49e-03 1.43e-02  1.43e-02  1.44e-02 3.93e-02  3.86e-02  3.95e-02 1.08 3.31 2.62
mesh1_2 10000 1.00e-04 9.47e-03  9.58e-03  9.62e-03 1.44e-02  1.46e-02  1.46e-02 3.92e-02  3.99e-02  4.01e-02 1.00 1.00 1.00
mesh1_2 10000 1.00e-05 9.47e-03  9.58e-03  9.63e-03 1.44e-02  1.46e-02  1.47e-02 3.92e-02  3.99e-02  4.01e-02 1.00 1.00 1.00
mesh1_2 10000 1.00e-06 9.47e-03  9.50e-03  9.53e-03 1.44e-02  1.45e-02  1.45e-02 3.92e-02  3.94e-02  3.95e-02 1.00 1.66 1.59
mesh1_3 10 6.25e-02 2.13e-02  6.48e-03  2.35e-02 8.68e-03  9.80e-03  1.27e-02 5.89e-02  7.50e-02  1.19e-01 5.30 7.00 7.40
mesh1_3 10 6.25e-03 4.69e-03  5.11e-03  6.10e-03 7.10e-03  7.73e-03  7.80e-03 4.45e-02  4.86e-02  4.81e-02 6.50 25.30 25.10
mesh1_3 10 6.25e-04 4.69e-03  4.71e-03  5.76e-03 7.10e-03  7.13e-03  7.31e-03 4.46e-02  4.47e-02  4.54e-02 6.80 79.60 75.60
mesh1_3 100 1.00e-02 3.28e-03  5.81e-02  6.35e-02 4.96e-03  1.69e-02  1.62e-02 2.12e-02  1.66e-01  1.79e-01 1.58 1.72 1.68
mesh1_3 100 1.00e-03 3.26e-03  4.35e-03  4.34e-03 4.94e-03  6.58e-03  6.52e-03 2.16e-02  4.50e-02  4.27e-02 1.88 9.10 9.00
mesh1_3 100 1.00e-04 3.20e-03  3.22e-03  3.27e-03 4.84e-03  4.88e-03  4.90e-03 2.12e-02  2.12e-02  2.18e-02 2.12 26.76 23.98
mesh1_3 1000 1.00e-03 3.44e-03  1.77e-02  1.82e-02 5.20e-03  1.22e-02  1.27e-02 1.93e-02  1.08e-01  1.12e-01 1.00 1.00 1.00
mesh1_3 1000 1.00e-04 3.46e-03  4.45e-03  4.50e-03 5.24e-03  6.74e-03  6.81e-03 1.96e-02  2.93e-02  3.01e-02 1.11 2.07 2.03
mesh1_3 1000 1.00e-05 3.46e-03  3.46e-03  3.49e-03 5.23e-03  5.23e-03  5.27e-03 1.96e-02  1.91e-02  1.97e-02 1.18 6.01 4.69
mesh1_3 10000 1.00e-04 3.49e-03  3.80e-03  3.84e-03 5.28e-03  5.75e-03  5.80e-03 1.95e-02  2.22e-02  2.24e-02 1.00 1.00 1.00
mesh1_3 10000 1.00e-05 3.49e-03  3.80e-03  3.84e-03 5.28e-03  5.75e-03  5.81e-03 1.95e-02  2.22e-02  2.25e-02 1.00 1.00 1.00
mesh1_3 10000 1.00e-06 3.49e-03  3.50e-03  3.51e-03 5.28e-03  5.29e-03  5.30e-03 1.95e-02  1.94e-02  1.96e-02 1.02 2.05 1.95
mesh1_4 10 3.12e-02 3.34e-03  3.64e-03  3.94e-03 5.05e-03  5.50e-03  5.69e-03 3.41e-02  3.94e-02  5.46e-02 10.80 15.80 18.90
mesh1_4 10 3.13e-03 3.32e-03  3.35e-03  3.47e-03 5.02e-03  5.05e-03  5.06e-03 3.40e-02  3.44e-02  3.44e-02 11.40 62.40 60.10
mesh1_4 10 3.13e-04 3.29e-03  3.30e-03  3.44e-03 4.97e-03  4.99e-03  5.03e-03 3.37e-02  3.38e-02  3.40e-02 11.70 246.50 190.00
mesh1_4 100 1.00e-02 2.06e-03  5.86e-02  5.81e-02 3.11e-03  1.01e-02  9.45e-03 3.05e-02  1.61e-01  1.55e-01 2.21 2.45 2.37
mesh1_4 100 1.00e-03 1.47e-03  2.02e-03  2.06e-03 2.22e-03  3.05e-03  3.07e-03 2.41e-02  3.81e-02  3.92e-02 2.91 22.49 22.08
mesh1_4 100 1.00e-04 1.44e-03  1.48e-03  1.52e-03 2.17e-03  2.24e-03  2.25e-03 2.25e-02  2.38e-02  2.31e-02 3.28 69.01 68.40
mesh1_4 1000 1.00e-03 1.44e-03  4.08e-02  4.06e-02 2.17e-03  6.45e-03  6.57e-03 1.15e-02  1.10e-01  1.10e-01 1.04 1.00 1.00
mesh1_4 1000 1.00e-04 1.43e-03  2.59e-03  2.61e-03 2.16e-03  3.89e-03  3.90e-03 1.14e-02  5.48e-02  5.53e-02 1.23 4.20 4.21
mesh1_4 1000 1.00e-05 1.43e-03  1.46e-03  1.44e-03 2.15e-03  2.21e-03  2.18e-03 1.13e-02  1.22e-02  1.14e-02 1.33 12.86 10.98
mesh1_4 10000 1.00e-04 1.45e-03  3.17e-03  3.25e-03 2.20e-03  4.00e-03  4.02e-03 1.12e-02  5.92e-02  5.92e-02 1.00 1.00 1.00
mesh1_4 10000 1.00e-05 1.45e-03  3.06e-03  3.16e-03 2.20e-03  3.98e-03  4.01e-03 1.12e-02  5.89e-02  5.92e-02 1.00 1.05 1.06
mesh1_4 10000 1.00e-06 1.46e-03  1.50e-03  1.51e-03 2.20e-03  2.27e-03  2.27e-03 1.12e-02  1.17e-02  1.18e-02 1.06 2.87 2.70
mesh1_5 10 1.56e-02 3.19e-03  3.16e-03  3.19e-03 4.81e-03  4.78e-03  4.79e-03 3.16e-02  3.42e-02  3.59e-02 18.00 40.90 44.90
mesh1_5 10 1.56e-03 3.19e-03  3.20e-03  3.22e-03 4.81e-03  4.84e-03  4.84e-03 3.16e-02  3.18e-02  3.18e-02 18.30 158.80 146.70
mesh1_5 10 1.56e-04 3.19e-03  3.19e-03  3.21e-03 4.81e-03  4.81e-03  4.82e-03 3.16e-02  3.16e-02  3.17e-02 18.50 680.60 603.30
mesh1_5 100 1.00e-02 1.80e-03  5.17e-02  4.71e-02 2.71e-03  6.02e-03  6.12e-03 4.83e-02  1.65e-01  1.50e-01 3.53 3.85 3.72
mesh1_5 100 1.00e-03 7.06e-04  9.56e-04  9.96e-04 1.07e-03  1.44e-03  1.48e-03 2.23e-02  2.78e-02  2.90e-02 6.37 50.66 50.51
mesh1_5 100 1.00e-04 7.16e-04  7.20e-04  7.45e-04 1.08e-03  1.09e-03  1.10e-03 2.10e-02  2.10e-02  2.16e-02 6.91 150.75 146.22
mesh1_5 1000 1.00e-03 6.56e-04  4.75e-02  4.73e-02 9.91e-04  4.20e-03  4.37e-03 7.97e-03  1.15e-01  1.18e-01 1.26 1.01 1.02
mesh1_5 1000 1.00e-04 6.32e-04  3.86e-03  3.82e-03 9.54e-04  1.82e-03  1.81e-03 7.63e-03  4.59e-02  4.59e-02 1.46 9.63 9.61
mesh1_5 1000 1.00e-05 6.18e-04  6.33e-04  6.33e-04 9.34e-04  9.55e-04  9.55e-04 7.37e-03  7.77e-03  7.81e-03 1.61 31.49 30.36
mesh1_5 10000 1.00e-04 6.41e-04  1.63e-02  1.64e-02 9.67e-04  2.17e-03  2.18e-03 6.90e-03  6.07e-02  6.07e-02 1.00 1.00 1.00
mesh1_5 10000 1.00e-05 6.43e-04  4.47e-03  4.48e-03 9.70e-04  1.78e-03  1.78e-03 6.94e-03  4.49e-02  4.49e-02 1.04 2.01 2.02
mesh1_5 10000 1.00e-06 6.42e-04  6.71e-04  6.73e-04 9.68e-04  1.01e-03  1.02e-03 6.92e-03  7.44e-03  7.53e-03 1.12 5.29 5.14
mesh1_6 10 7.81e-03 3.05e-03  3.08e-03  3.08e-03 4.61e-03  4.65e-03  4.65e-03 3.02e-02  3.12e-02  3.09e-02 32.30 111.00 108.80
mesh1_6 10 7.81e-04 3.05e-03  3.06e-03  3.06e-03 4.61e-03  4.61e-03  4.61e-03 3.02e-02  3.02e-02  3.02e-02 32.70 440.20 428.80
mesh1_6 10 7.81e-05 3.05e-03  3.05e-03  3.06e-03 4.61e-03  4.61e-03  4.61e-03 3.02e-02  3.02e-02  3.02e-02 32.70 1798.10 1722.30
mesh1_6 100 7.81e-03 3.60e-02  3.76e-02  3.74e-02 7.66e-04  3.18e-03  3.59e-03 7.09e-02  1.37e-01  1.30e-01 9.51 8.18 8.09
mesh1_6 100 7.81e-04 5.28e-04  5.94e-04  6.13e-04 7.97e-04  8.97e-04  9.14e-04 1.80e-02  2.02e-02  2.36e-02 13.91 101.81 102.13
mesh1_6 100 7.81e-05 5.23e-04  5.24e-04  5.32e-04 7.89e-04  7.91e-04  7.92e-04 1.80e-02  1.82e-02  1.82e-02 15.26 332.74 323.74
mesh1_6 1000 1.00e-03 4.07e-04  4.23e-02  4.28e-02 6.14e-04  3.70e-03  3.74e-03 1.63e-02  1.35e-01  1.36e-01 1.70 1.45 1.48
mesh1_6 1000 1.00e-04 2.95e-04  4.85e-03  4.85e-03 4.46e-04  8.78e-04  8.78e-04 7.29e-03  4.05e-02  4.05e-02 1.91 22.74 23.07
mesh1_6 1000 1.00e-05 2.81e-04  2.86e-04  2.88e-04 4.25e-04  4.32e-04  4.34e-04 6.54e-03  7.10e-03  8.05e-03 2.09 87.07 85.84
mesh1_6 10000 1.00e-04 2.89e-04  2.55e-02  2.55e-02 4.36e-04  1.45e-03  1.47e-03 4.43e-03  6.10e-02  6.21e-02 1.01 1.00 1.00
mesh1_6 10000 1.00e-05 2.89e-04  7.13e-03  7.14e-03 4.37e-04  9.30e-04  9.29e-04 4.45e-03  4.05e-02  4.05e-02 1.13 3.66 3.69
mesh1_6 10000 1.00e-06 2.87e-04  3.02e-04  3.03e-04 4.33e-04  4.56e-04  4.57e-04 4.41e-03  4.93e-03  4.93e-03 1.19 12.56 12.42


==> chapters/dat/text.txt <==
h(mesh size)
Ndt(Number of time steps)
NDI LDI RDI(Number of iterations for deterministic case with Newton, linearisation and regularisation)
NDR	LDR	RDR (Residue for Newton, linearised and regularised for deterministic case)
NCD	LCD	RCD (CPU time for Newton, linearised and regularised for deterministic case)
NRLD	NRRD (Ratio=N/L and N/R for determinitic case)
NSI	LSI	RSI (Number of iterations for stochastic case with Newton, linearisation and regularisation)
NSR	LSR	RSR (Residue for Newton, linearised and regularised for stochastic case)
NCS	LCS	RCS	 (CPU time for Newton, linearised and regularised for stochastic case)
NRLS	NRRS (Ratio=N/L and N/R for stochastic case)

==> chapters/dat_N/BM100SM4T100E1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.72	242.51	83.2	5.43E-06	2.69E-04	3.04E-04	77.9928	77.9928	113.0099	113.0099	47.3052	47.3052	0.69	1.65
2	0.03125	100	3.26	68.96	51.16	1.11E-06	9.48E-05	9.66E-05	310.5895	388.5823	407.9675	520.9774	335.1269	382.4321	0.76	0.93
3	0.03125	1000	1.33	12.86	10.87	4.73E-07	8.54E-06	8.63E-06	2036.7988	2425.3811	1783.3912	2304.3686	1701.4082	2083.8402	1.14	1.2


==> chapters/dat_N/BM10SM4T100E1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.031250	10	11.72	243.94	83.31	6.34e-06	2.74e-04	3.04e-04	6.9181	6.9181	10.0868	10.0868	4.4084	4.4084	0.69	1.57
2	0.031250	100	3.27	68.92	51.17	1.36e-06	9.48e-05	9.66e-05	29.6980	36.6161	38.6358	48.7226	32.3401	36.7484	0.77	0.92
3	0.031250	1000	1.33	12.86	10.87	4.75e-07	8.54e-06	8.63e-06	205.8450	242.4611	185.6455	234.3681	178.2117	214.9601	1.11	1.16
4	0.031250	10000	1.06	2.87	2.70	1.43e-08	5.68e-07	5.56e-07	1920.1803	2162.6414	1500.4410	1734.8091	1482.5181	1697.4782	1.28	1.30


==> chapters/dat_N/BM1SM4T100E1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.42	7.99	5.89	5.40E-04	8.12E-03	7.31E-03	0.0496	0.0496	0.0371	0.0371	0.0327	0.0327	1.34	1.52
2	0.25	100	1.17	2.31	1.97	7.71E-05	6.13E-04	5.67E-04	0.3396	0.3892	0.2564	0.2934	0.2495	0.2822	1.32	1.36
3	0.25	1000	1	1.01	1	6.35E-07	3.40E-05	3.20E-05	3.1552	3.5444	2.1303	2.4238	2.3186	2.6008	1.48	1.36
4	0.25	10000	1	1	1	6.39E-10	3.60E-07	3.23E-07	31.4015	34.9459	21.2358	23.6595	21.49	24.0908	1.48	1.46


==> chapters/dat_N/DT100E10M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.5	14.4	15.2	5.33E-05	8.09E-04	8.59E-04	0.0086	0.0086	0.0073	0.0073	0.0073	0.0073	1.16	1.17
2	0.25	100	1.34	6.23	3.71	1.93E-06	7.86E-05	5.81E-05	0.0575	0.0661	0.046	0.0533	0.0412	0.0485	1.25	1.39
3	0.25	1000	1.02	2.22	1.84	8.70E-08	6.01E-06	1.63E-06	0.515	0.5811	0.3781	0.4314	0.371	0.4195	1.36	1.39
4	0.25	10000	1	1.04	1	6.50E-10	3.27E-07	3.23E-07	5.0926	5.6737	3.5556	3.987	3.549	3.9685	1.43	1.43
5	0.125	10	4.3	27.7	26.5	5.78E-05	8.92E-04	8.47E-04	0.034	5.7077	0.0274	4.0144	0.0268	3.9953	1.24	1.27
6	0.125	100	1.63	11.86	8.52	4.04E-17	7.99E-05	7.84E-05	0.2146	5.9223	0.1868	4.2012	0.1758	4.1711	1.15	1.22
7	0.125	1000	1.08	3.31	2.62	2.34E-07	4.98E-06	3.95E-06	1.8987	7.821	1.5501	5.7513	1.5383	5.7094	1.22	1.23
8	0.125	10000	1	1.66	1.59	4.50E-09	3.10E-07	2.64E-07	18.5262	26.3472	14.9532	20.7045	14.9101	20.6195	1.24	1.24
9	0.0625	10	6.8	79.6	75	8.66E-16	5.97E-04	5.68E-04	0.17	26.5172	0.1386	20.8431	0.1335	20.753	1.23	1.27
10	0.0625	100	2.12	26.76	23.75	2.03E-06	9.00E-05	9.12E-05	0.8871	27.4043	0.785	21.6281	0.7565	21.5095	1.13	1.17
11	0.0625	1000	1.18	6.01	4.69	3.24E-07	6.77E-06	6.48E-06	7.242	34.6463	5.8863	27.5144	5.7534	27.2629	1.23	1.26
12	0.0625	10000	1.02	2.05	1.95	7.72E-09	2.67E-07	2.07E-07	69.7942	104.4405	55.0891	82.6035	55.2961	82.559	1.27	1.26
13	0.03125	10	11.7	246.5	162	1.80E-15	2.58E-04	2.96E-04	0.9271	1687.3661	1.2859	1509.1912	0.9439	1498.6555	0.72	0.98
14	0.03125	100	3.28	69.01	65.48	1.09E-06	9.56E-05	9.39E-05	4.0552	1691.4213	4.9865	1514.1777	4.8658	1503.5213	0.81	0.83
15	0.03125	1000	1.33	12.86	10.98	4.67E-07	8.53E-06	8.63E-06	29.0838	1720.5051	26.2958	1540.4735	25.5949	1529.1162	1.11	1.14
16	0.03125	10000	1.06	2.87	2.7	1.43E-08	5.67E-07	5.56E-07	273.6566	1994.1617	220.7491	1761.2226	220.9523	1750.0685	1.24	1.24
17	0.015625	10	18.5	680.6	440.2	4.75E-07	1.45E-04	1.52E-04	5.2825	1999.4442	16.6874	1777.91	11.1531	1761.2216	0.32	0.47
18	0.015625	100	6.91	150.75	134.45	6.02E-06	9.57E-05	9.66E-05	25.1573	2024.6015	43.3859	1821.2959	39.7068	1800.9284	0.58	0.63
19	0.015625	1000	1.61	31.49	30.27	6.60E-07	9.45E-06	9.50E-06	124.4544	2149.0559	156.4131	1977.709	153.8987	1954.8271	0.8	0.81
20	0.015625	10000	1.12	5.29	5.14	1.43E-08	7.80E-07	7.77E-07	1119.3816	3268.4375	955.4981	2933.2071	958.0371	2912.8642	1.17	1.17
21	0.007812	10	32.70	1798.10	1224.60	3.23e-06	7.58e-05	7.70e-05	38.1385	1724.5776	377.1500	1885.0553	258.0896	1755.8012	0.10	0.15
22	0.007812	100	15.26	332.74	277.10	6.87e-06	7.37e-05	7.66e-05	206.5375	1931.1151	725.9303	2610.9856	607.1088	2362.9100	0.28	0.34
23	0.007812	1000	2.09	87.07	85.09	6.42e-07	9.80e-06	9.82e-06	575.1442	2506.2593	2148.2685	4759.2540	2116.0794	4478.9894	0.27	0.27
24	0.007812	10000	1.19	12.56	12.36	2.64e-08	9.13e-07	9.15e-07	4732.9787	7239.2379	5972.6637	10731.9177	5941.9423	10420.9317	0.79	0.80


==> chapters/dat_N/DT100E10M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	4.3	27.7	26.5	5.78E-05	8.92E-04	8.47E-04	0.034	0.034	0.0274	0.0274	0.0268	0.0268	1.24	1.27
2	0.125	100	1.63	11.86	8.52	4.04E-17	7.99E-05	7.84E-05	0.2146	0.2486	0.1868	0.2142	0.1758	0.2026	1.15	1.22
3	0.125	1000	1.08	3.31	2.62	2.34E-07	4.98E-06	3.95E-06	1.8987	2.1473	1.5501	1.7643	1.5383	1.7409	1.22	1.23
4	0.125	10000	1	1.66	1.59	4.50E-09	3.10E-07	2.64E-07	18.5262	20.6735	14.9532	16.7175	14.9101	16.651	1.24	1.2


==> chapters/dat_N/DT100E10M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.8	79.6	75	8.66E-16	5.97E-04	5.68E-04	0.17	0.17	0.1386	0.1386	0.1335	0.1335	1.23	1.27
2	0.0625	100	2.12	26.76	23.75	2.03E-06	9.00E-05	9.12E-05	0.8871	1.0571	0.785	0.9236	0.7565	0.89	1.13	1.17
3	0.0625	1000	1.18	6.01	4.69	3.24E-07	6.77E-06	6.48E-06	7.242	8.2991	5.8863	6.8099	5.7534	6.6434	1.23	1.26
4	0.0625	10000	1.02	2.05	1.95	7.72E-09	2.67E-07	2.07E-07	69.7942	78.0933	55.0891	61.899	55.2961	61.9395	1.27	1.26


==> chapters/dat_N/DT100E10M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.7	246.5	162	1.80E-15	2.58E-04	2.96E-04	0.9271	0.9271	1.2859	1.2859	0.9439	0.9439	0.72	0.98
2	0.03125	100	3.28	69.01	65.48	1.09E-06	9.56E-05	9.39E-05	4.0552	4.9823	4.9865	6.2724	4.8658	5.8097	0.81	0.83
3	0.03125	1000	1.33	12.86	10.98	4.67E-07	8.53E-06	8.63E-06	29.0838	34.0661	26.2958	32.5682	25.5949	31.4046	1.11	1.14
4	0.03125	10000	1.06	2.87	2.7	1.43E-08	5.67E-07	5.56E-07	273.6566	307.7227	220.7491	253.3173	220.9523	252.3569	1.24	1.24



==> chapters/dat_N/DT100E10M5.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.015625	10	18.5	680.6	440.2	4.75E-07	1.45E-04	1.52E-04	5.2825	5.2825	16.6874	16.6874	11.1531	11.1531	0.32	0.47
2	0.015625	100	6.91	150.75	134.45	6.02E-06	9.57E-05	9.66E-05	25.1573	30.4398	43.3859	60.0733	39.7068	50.8599	0.58	0.63
3	0.015625	1000	1.61	31.49	30.27	6.60E-07	9.45E-06	9.50E-06	124.4544	154.8942	156.4131	216.4864	153.8987	204.7586	0.8	0.81
4	0.015625	10000	1.12	5.29	5.14	1.43E-08	7.80E-07	7.77E-07	1119.3816	1274.2758	955.4981	1171.9845	958.0371	1162.7957	1.17	1.17


==> chapters/dat_N/DT10E1M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.4	8	5.9	5.37E-04	7.94E-03	7.17E-03	0.0086	0.0086	0.0063	0.0063	0.0059	0.0059	1.36	1.46
2	0.25	100	1.19	2.31	1.96	6.25E-05	6.13E-04	5.72E-04	0.0566	0.0652	0.0401	0.0464	0.0395	0.0454	1.41	1.43
3	0.25	1000	1	1.01	1	6.45E-07	3.40E-05	3.20E-05	0.5238	0.589	0.3685	0.4149	0.3674	0.4128	1.42	1.43
4	0.25	10000	1	1	1	6.50E-10	3.60E-07	3.23E-07	5.1833	5.7723	3.6538	4.0687	3.661	4.0738	1.42	1.42
5	0.125	10	3.7	12.1	9.3	1.24E-03	7.97E-03	8.56E-03	0.0319	5.8042	0.0228	4.0915	0.0218	4.0956	1.4	1.47
6	0.125	100	1.44	4.2	3.88	1.16E-04	7.59E-04	7.23E-04	0.2119	6.0161	0.1665	4.258	0.1654	4.261	1.27	1.28
7	0.125	1000	1.02	1.52	1.48	2.63E-06	4.37E-05	4.28E-05	1.9288	7.9449	1.5407	5.7987	1.5382	5.7992	1.25	1.25
8	0.125	10000	1	1	1	6.14E-09	1.05E-06	9.95E-07	19.1436	27.0885	15.2409	21.0396	15.1573	20.9565	1.26	1.26
9	0.0625	10	6.5	25.3	18.4	7.10E-04	5.91E-03	5.85E-03	0.1675	27.256	0.0945	21.1341	0.0878	21.0443	1.77	1.91
10	0.0625	100	1.88	9.1	8.59	1.05E-04	8.75E-04	8.46E-04	0.8778	28.1338	0.6582	21.7923	0.6491	21.6934	1.33	1.35
11	0.0625	1000	1.11	2.07	2.02	2.70E-06	6.67E-05	6.66E-05	7.4682	35.602	5.7547	27.547	5.777	27.4704	1.3	1.29
12	0.0625	10000	1	1	1	4.18E-08	2.94E-06	2.89E-06	72.9733	108.5753	56.792	84.339	56.7011	84.1715	1.28	1.29
13	0.03125	10	11.4	62.4	43.3	2.04E-04	2.90E-03	3.04E-03	0.9213	109.4966	0.5432	84.8822	0.4624	84.6339	1.7	1.99
14	0.03125	100	2.91	22.49	19.39	1.73E-04	9.22E-04	9.18E-04	3.9377	113.4343	3.1849	88.0671	3.0523	87.6862	1.24	1.29
15	0.03125	1000	1.23	4.2	4.17	3.93E-06	7.93E-05	7.84E-05	29.3847	142.819	23.5266	111.5937	23.5792	111.2654	1.25	1.25
16	0.03125	10000	1	1.05	1.06	2.16E-07	7.38E-06	7.32E-06	278.8564	421.6754	221.9375	333.5312	221.147	332.4124	1.26	1.26
17	0.015625	10	18.3	158.8	102.1	1.35E-04	1.42E-03	1.54E-03	5.2902	426.9656	4.6567	338.1879	3.4181	335.8305	1.14	1.55
18	0.015625	100	6.37	50.66	39.9	1.33E-04	9.42E-04	9.60E-04	24.2195	451.1851	20.6007	358.7886	18.1248	353.9553	1.18	1.34
19	0.015625	1000	1.46	9.63	9.31	4.95E-06	9.03E-05	9.06E-05	124.129	575.3141	108.8411	467.6297	108.1	462.0553	1.14	1.15
20	0.015625	10000	1.04	2.01	2.02	4.10E-07	6.24E-06	6.18E-06	1132.1783	1707.4924	906.6828	1374.3125	908.1805	1370.2358	1.25	1.25
21	0.007812	10	32.7	440.2	232.9	3.23E-06	7.26E-04	7.75E-04	38.3404	1745.8328	94.6389	1468.9514	52.3705	1422.6063	0.41	0.73
22	0.007812	100	13.91	101.81	76.21	7.43E-05	7.43E-04	7.71E-04	193.3954	1939.2282	243.877	1712.8284	192.6895	1615.2958	0.79	1
23	0.007812	1000	1.91	22.74	23.05	7.27e-06	8.87e-05	8.78e-05	567.6812	2506.9093	809.5605	2522.3889	817.0267	2432.3227	0.70	0.69
24	0.007812	10000	1.13	3.66	3.69	2.97e-07	8.80e-06	8.75e-06	4782.1846	7289.0940	4186.3241	6708.7131	4187.7368	6620.0595	1.14	1.14


==> chapters/dat_N/DT10E1M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	3.7	12.1	9.3	1.24E-03	7.97E-03	8.56E-03	0.0319	0.0319	0.0228	0.0228	0.0218	0.0218	1.4	1.47
2	0.125	100	1.44	4.2	3.88	1.16E-04	7.59E-04	7.23E-04	0.2119	0.2438	0.1665	0.1893	0.1654	0.1872	1.27	1.28
3	0.125	1000	1.02	1.52	1.48	2.63E-06	4.37E-05	4.28E-05	1.9288	2.1726	1.5407	1.73	1.5382	1.7254	1.25	1.25
4	0.125	10000	1	1	1	6.14E-09	1.05E-06	9.95E-07	19.1436	21.3162	15.2409	16.9709	15.1573	16.8827	1.26	1.26


==> chapters/dat_N/DT10E1M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.5	25.3	18.4	7.10E-04	5.91E-03	5.85E-03	0.1675	0.1675	0.0945	0.0945	0.0878	0.0878	1.77	1.91
2	0.0625	100	1.88	9.1	8.59	1.05E-04	8.75E-04	8.46E-04	0.8778	1.0453	0.6582	0.7527	0.6491	0.7369	1.33	1.35
3	0.0625	1000	1.11	2.07	2.02	2.70E-06	6.67E-05	6.66E-05	7.4682	8.5135	5.7547	6.5074	5.777	6.5139	1.3	1.29
4	0.0625	10000	1	1	1	4.18E-08	2.94E-06	2.89E-06	72.9733	81.4868	56.792	63.2994	56.7011	63.215	1.28	1.29


==> chapters/dat_N/DT10E1M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.4	62.4	43.3	2.04E-04	2.90E-03	3.04E-03	0.9213	0.9213	0.5432	0.5432	0.4624	0.4624	1.7	1.99
2	0.03125	100	2.91	22.49	19.39	1.73E-04	9.22E-04	9.18E-04	3.9377	4.859	3.1849	3.7281	3.0523	3.5147	1.24	1.29
3	0.03125	1000	1.23	4.2	4.17	3.93E-06	7.93E-05	7.84E-05	29.3847	34.2437	23.5266	27.2547	23.5792	27.0939	1.25	1.25
4	0.03125	10000	1	1.05	1.06	2.16E-07	7.38E-06	7.32E-06	278.8564	313.1001	221.9375	249.1922	221.147	248.2409	1.26	1.26


==> chapters/dat_N/DT10E1M5.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.015625	10	18.3	158.8	102.1	1.35E-04	1.42E-03	1.54E-03	5.2902	5.2902	4.6567	4.6567	3.4181	3.4181	1.14	1.55
2	0.015625	100	6.37	50.66	39.9	1.33E-04	9.42E-04	9.60E-04	24.2195	29.5097	20.6007	25.2574	18.1248	21.5429	1.18	1.34
3	0.015625	1000	1.46	9.63	9.31	4.95E-06	9.03E-05	9.06E-05	124.129	153.6387	108.8411	134.0985	108.1	129.6429	1.14	1.15
4	0.015625	10000	1.04	2.01	2.02	4.10E-07	6.24E-06	6.18E-06	1132.1783	1285.817	906.6828	1040.7813	908.1805	1037.8234	1.25	1.25


==> chapters/dat_N/D_compt1.dat <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.00 2.10 1.80 1.50e-02 6.59e-02 7.28e-02 3.92e-02 6.64e-02 9.99e-02 6.09e-02 1.01e-01 8.28e-02 1.51e-01 2.57e-01 2.14e-01 0.3870 0.3870 0.0191 0.0191 0.0412 0.0412 20.31 9.39 
2 0.250000 100 1.00 1.00 1.01 8.61e-04 3.18e-03 3.06e-03 2.87e-02 3.64e-02 4.55e-02 4.45e-02 5.64e-02 6.50e-02 8.78e-02 1.25e-01 1.48e-01 0.0621 0.4491 0.0423 0.0614 0.0408 0.0821 1.47 1.52 
3 0.250000 1000 1.00 1.00 1.00 6.45e-07 3.47e-05 3.46e-05 2.95e-02 3.00e-02 3.09e-02 4.58e-02 4.65e-02 4.73e-02 8.97e-02 9.12e-02 9.28e-02 0.7045 1.1536 0.4450 0.5064 0.3996 0.4817 1.58 1.76 
4 0.250000 10000 1.00 1.00 1.00 6.50e-10 3.60e-07 3.50e-07 2.96e-02 2.97e-02 2.97e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 5.6795 6.8331 3.5120 4.0184 3.4127 3.8944 1.62 1.66 
5 0.125000 10 3.30 3.20 2.70 1.26e-02 7.85e-02 6.64e-02 1.17e-02 2.49e-02 8.79e-02 1.78e-02 2.92e-02 3.19e-02 7.53e-02 1.50e-01 1.52e-01 0.0330 6.8661 0.0225 4.0409 0.0353 3.9297 1.47 0.93 
6 0.125000 100 1.15 1.03 1.06 1.61e-03 7.11e-03 6.75e-03 9.30e-03 6.11e-02 6.46e-02 1.41e-02 3.49e-02 3.52e-02 4.14e-02 2.02e-01 1.93e-01 0.2363 7.1024 0.1531 4.1939 0.1501 4.0798 1.54 1.57 
7 0.125000 1000 1.00 1.00 1.00 5.18e-06 9.91e-05 9.85e-05 9.42e-03 1.09e-02 1.17e-02 1.43e-02 1.65e-02 1.73e-02 3.92e-02 4.86e-02 5.12e-02 1.8547 8.9572 1.4595 5.6535 1.4511 5.5309 1.27 1.28 
8 0.125000 10000 1.00 1.00 1.00 6.14e-09 1.05e-06 1.06e-06 9.47e-03 9.58e-03 9.66e-03 1.44e-02 1.46e-02 1.46e-02 3.92e-02 3.99e-02 4.01e-02 18.3289 27.2861 14.3811 20.0345 14.2890 19.8199 1.27 1.28 
9 0.062500 10 5.30 7.00 5.80 1.25e-02 4.76e-02 5.00e-02 2.13e-02 6.48e-03 5.39e-02 8.68e-03 9.80e-03 1.17e-02 5.89e-02 7.50e-02 9.27e-02 0.1478 27.4339 0.0872 20.1217 0.0762 19.8961 1.69 1.94 
10 0.062500 100 1.58 1.72 1.64 1.16e-03 7.24e-03 7.23e-03 3.28e-03 5.81e-02 6.65e-02 4.96e-03 1.69e-02 1.59e-02 2.12e-02 1.66e-01 1.73e-01 0.8423 28.2762 0.5575 20.6792 0.5562 20.4523 1.51 1.51 
11 0.062500 1000 1.00 1.00 1.00 3.01e-05 2.53e-04 2.55e-04 3.44e-03 1.77e-02 1.87e-02 5.20e-03 1.22e-02 1.28e-02 1.93e-02 1.08e-01 1.14e-01 6.9648 35.2410 5.3510 26.0302 5.3628 25.8151 1.30 1.30 
12 0.062500 10000 1.00 1.00 1.00 4.18e-08 2.94e-06 3.01e-06 3.49e-03 3.80e-03 3.87e-03 5.28e-03 5.75e-03 5.81e-03 1.95e-02 2.22e-02 2.25e-02 69.2742 104.5152 53.0423 79.0725 53.2346 79.0497 1.31 1.30 
13 0.031250 10 10.80 15.80 13.00 3.56e-03 2.67e-02 2.86e-02 3.34e-03 3.64e-03 3.56e-02 5.05e-03 5.50e-03 6.51e-03 3.41e-02 3.94e-02 6.39e-02 0.9131 105.4283 0.3449 79.4174 0.3333 79.3829 2.65 2.74 
14 0.031250 100 2.21 2.45 2.18 1.29e-03 7.68e-03 7.93e-03 2.06e-03 5.86e-02 6.83e-02 3.11e-03 1.01e-02 9.81e-03 3.05e-02 1.61e-01 1.66e-01 3.4841 108.9124 2.2669 81.6843 2.2625 81.6454 1.54 1.54 
15 0.031250 1000 1.04 1.00 1.00 1.01e-04 5.00e-04 4.93e-04 1.44e-03 4.08e-02 4.08e-02 2.17e-03 6.45e-03 6.51e-03 1.15e-02 1.10e-01 1.09e-01 27.5940 136.5064 21.2805 102.9648 21.2406 102.8860 1.30 1.30 
16 0.031250 10000 1.00 1.00 1.00 2.37e-07 7.94e-06 8.10e-06 1.45e-03 3.17e-03 3.33e-03 2.20e-03 4.00e-03 4.02e-03 1.12e-02 5.92e-02 5.93e-02 274.0106 410.5170 212.2181 315.1829 211.4663 314.3523 1.29 1.30 
17 0.015625 10 18.00 40.90 33.20 5.56e-04 1.44e-02 1.51e-02 3.19e-03 3.16e-03 1.89e-02 4.81e-03 4.78e-03 5.15e-03 3.16e-02 3.42e-02 4.14e-02 5.5515 416.0685 2.4541 317.6370 2.1803 316.5326 2.26 2.55 
18 0.015625 100 3.53 3.85 3.24 1.98e-03 8.20e-03 8.42e-03 1.80e-03 5.17e-02 5.44e-02 2.71e-03 6.02e-03 6.46e-03 4.83e-02 1.65e-01 1.65e-01 17.6200 433.6886 9.8106 327.4476 9.6058 326.1385 1.80 1.83 
19 0.015625 1000 1.26 1.01 1.01 1.16e-04 7.34e-04 7.32e-04 6.56e-04 4.75e-02 4.74e-02 9.91e-04 4.20e-03 4.40e-03 7.97e-03 1.15e-01 1.21e-01 117.5301 551.2187 87.3378 414.7854 87.2747 413.4132 1.35 1.35 
20 0.015625 10000 1.00 1.00 1.00 1.14e-06 1.88e-05 1.90e-05 6.41e-04 1.63e-02 1.65e-02 9.67e-04 2.17e-03 2.18e-03 6.90e-03 6.07e-02 6.05e-02 1109.6863 1660.9049 869.5254 1284.3108 874.5240 1287.9372 1.28 1.27 
21 0.007812 10 32.30 111.00 83.30 2.55e-04 7.45e-03 7.76e-03 3.05e-03 3.08e-03 1.12e-02 4.61e-03 4.65e-03 4.80e-03 3.02e-02 3.12e-02 3.33e-02 40.9736 1701.8785 31.4851 1315.7959 24.7645 1312.7017 1.30 1.65 
22 0.007812 100 9.51 8.18 6.84 1.52e-03 6.79e-03 7.19e-03 3.60e-02 3.76e-02 4.45e-02 7.66e-04 3.18e-03 3.79e-03 7.09e-02 1.37e-01 1.30e-01 151.1463 1853.0248 53.7299 1369.5258 50.4405 1363.1422 2.81 3.00 
23 0.007812 1000 1.70 1.45 1.45 9.24e-05 8.14e-04 8.04e-04 4.07e-04 4.23e-02 4.42e-02 6.14e-04 3.70e-03 3.66e-03 1.63e-02 1.35e-01 1.53e-01 538.5607 2391.5856 367.9023 1737.4281 368.6813 1731.8235 1.46 1.46 
24 0.007812 10000 1.01 1.00 1.00 4.60e-06 3.20e-05 3.20e-05 2.89e-04 2.55e-02 2.55e-02 4.36e-04 1.45e-03 1.48e-03 4.43e-03 6.10e-02 6.26e-02 4554.3334 6945.9190 3547.7633 5285.1914 3563.0244 5294.8479 1.28 1.28
%25 0.007812	16384	1.00	1.00	1.00	1.40e-06	1.51e-05	1.51e-05	2.88e-04	2.12e-02	2.12e-02	4.34e-04	1.22e-03	1.23e-03	4.38e-03	5.33e-02	5.31e-02	7471.8410	7471.8410	5762.2138	5762.2138	5755.4289	5755.4289	1.30	1.30



==> chapters/dat_N/D_compt10.dat <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.40 8.00 5.90 5.37e-04 7.94e-03 7.17e-03 2.48e-02 2.76e-02 6.93e-02 3.85e-02 4.28e-02 4.84e-02 8.33e-02 9.35e-02 1.10e-01 0.3289 0.3289 0.0316 0.0316 0.0446 0.0446 10.42 7.38 
2 0.250000 100 1.19 2.31 1.96 6.25e-05 6.13e-04 5.72e-04 2.91e-02 3.07e-02 3.45e-02 4.51e-02 4.76e-02 4.75e-02 8.93e-02 9.54e-02 9.44e-02 0.0752 0.4041 0.0620 0.0936 0.0402 0.0847 1.21 1.87 
3 0.250000 1000 1.00 1.01 1.00 6.45e-07 3.40e-05 3.20e-05 2.95e-02 3.00e-02 3.09e-02 4.58e-02 4.65e-02 4.74e-02 8.97e-02 9.12e-02 9.30e-02 0.7849 1.1890 0.5597 0.6533 0.3740 0.4588 1.40 2.10 
4 0.250000 10000 1.00 1.00 1.00 6.50e-10 3.60e-07 3.23e-07 2.96e-02 2.97e-02 2.98e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 4.8532 6.0422 3.4281 4.0814 3.4075 3.8663 1.42 1.42 
5 0.125000 10 3.70 12.10 9.30 1.24e-03 7.97e-03 8.56e-03 1.16e-02 1.11e-02 5.13e-02 1.77e-02 1.69e-02 1.80e-02 7.52e-02 7.22e-02 7.51e-02 0.0335 6.0757 0.0247 4.1061 0.0340 3.9004 1.36 0.99 
6 0.125000 100 1.44 4.20 3.88 1.16e-04 7.59e-04 7.23e-04 9.18e-03 1.05e-02 1.44e-02 1.40e-02 1.59e-02 1.64e-02 4.06e-02 5.20e-02 5.42e-02 0.2147 6.2904 0.1610 4.2671 0.1490 4.0493 1.33 1.44 
7 0.125000 1000 1.02 1.52 1.48 2.63e-06 4.37e-05 4.28e-05 9.42e-03 1.01e-02 1.08e-02 1.43e-02 1.53e-02 1.59e-02 3.92e-02 4.28e-02 4.49e-02 1.7950 8.0855 1.4319 5.6989 1.4077 5.4570 1.25 1.28 
8 0.125000 10000 1.00 1.00 1.00 6.14e-09 1.05e-06 9.95e-07 9.47e-03 9.58e-03 9.67e-03 1.44e-02 1.46e-02 1.47e-02 3.92e-02 3.99e-02 4.01e-02 17.8891 25.9746 14.1197 19.8187 13.5388 18.9958 1.27 1.32 
9 0.062500 10 6.50 25.30 18.40 7.10e-04 5.91e-03 5.85e-03 4.69e-03 5.11e-03 3.39e-02 7.10e-03 7.73e-03 8.22e-03 4.45e-02 4.86e-02 4.81e-02 0.1673 26.1419 0.0922 19.9109 0.0846 19.0804 1.81 1.98 
10 0.062500 100 1.88 9.10 8.59 1.05e-04 8.75e-04 8.46e-04 3.26e-03 4.35e-03 8.37e-03 4.94e-03 6.58e-03 7.82e-03 2.16e-02 4.50e-02 5.63e-02 0.8446 26.9865 0.6063 20.5172 0.5819 19.6623 1.39 1.45 
11 0.062500 1000 1.11 2.07 2.02 2.70e-06 6.67e-05 6.66e-05 3.46e-03 4.45e-03 4.89e-03 5.24e-03 6.74e-03 6.93e-03 1.96e-02 2.93e-02 3.12e-02 7.0026 33.9891 5.3540 25.8712 5.1397 24.8020 1.31 1.36 
12 0.062500 10000 1.00 1.00 1.00 4.18e-08 2.94e-06 2.89e-06 3.49e-03 3.80e-03 3.88e-03 5.28e-03 5.75e-03 5.82e-03 1.95e-02 2.22e-02 2.25e-02 67.6630 101.6521 52.2600 78.1312 52.2990 77.1010 1.29 1.29 
13 0.031250 10 11.40 62.40 43.30 2.04e-04 2.90e-03 3.04e-03 3.32e-03 3.35e-03 1.80e-02 5.02e-03 5.05e-03 5.75e-03 3.40e-02 3.44e-02 3.70e-02 0.8893 102.5413 0.5152 78.6464 0.4464 77.5474 1.73 1.99 
14 0.031250 100 2.91 22.49 19.39 1.73e-04 9.22e-04 9.18e-04 1.47e-03 2.02e-03 8.15e-03 2.22e-03 3.05e-03 4.07e-03 2.41e-02 3.81e-02 5.47e-02 3.7660 106.3074 3.0096 81.6560 2.8807 80.4281 1.25 1.31 
15 0.031250 1000 1.23 4.20 4.17 3.93e-06 7.93e-05 7.84e-05 1.43e-03 2.59e-03 3.09e-03 2.16e-03 3.89e-03 4.00e-03 1.14e-02 5.48e-02 5.76e-02 28.1546 134.4620 22.3670 104.0229 22.1890 102.6171 1.26 1.27 
16 0.031250 10000 1.00 1.05 1.06 2.16e-07 7.38e-06 7.32e-06 1.45e-03 3.06e-03 3.25e-03 2.20e-03 3.98e-03 4.02e-03 1.12e-02 5.89e-02 5.94e-02 267.2971 401.7591 210.8897 314.9126 210.5839 313.2010 1.27 1.27 
17 0.015625 10 18.30 158.80 102.10 1.35e-04 1.42e-03 1.54e-03 3.19e-03 3.20e-03 1.03e-02 4.81e-03 4.84e-03 5.05e-03 3.16e-02 3.18e-02 3.27e-02 5.7380 407.4971 6.3150 321.2277 4.2549 317.4558 0.91 1.35 
18 0.015625 100 6.37 50.66 39.90 1.33e-04 9.42e-04 9.60e-04 7.06e-04 9.56e-04 1.40e-02 1.07e-03 1.44e-03 1.89e-03 2.23e-02 2.78e-02 3.75e-02 23.9202 431.4173 24.3438 345.5715 20.7156 338.1714 0.98 1.15 
19 0.015625 1000 1.46 9.63 9.31 4.95e-06 9.03e-05 9.06e-05 6.32e-04 3.86e-03 5.58e-03 9.54e-04 1.82e-03 1.87e-03 7.63e-03 4.59e-02 4.56e-02 119.1493 550.5666 107.6687 453.2401 107.6481 445.8195 1.11 1.11 
20 0.015625 10000 1.04 2.01 2.02 4.10e-07 6.24e-06 6.18e-06 6.43e-04 4.47e-03 4.65e-03 9.70e-04 1.78e-03 1.79e-03 6.94e-03 4.49e-02 4.47e-02 1069.6485 1620.2151 870.0148 1323.2549 869.7929 1315.6123 1.23 1.23 
21 0.007812 10 32.70 440.20 232.90 3.23e-06 7.26e-04 7.75e-04 3.05e-03 3.06e-03 6.48e-03 4.61e-03 4.61e-03 4.81e-03 3.02e-02 3.02e-02 3.12e-02 39.9243 1660.1394 112.3857 1435.6406 61.5272 1377.1396 0.36 0.65 
22 0.007812 100 13.91 101.81 76.21 7.43e-05 7.43e-04 7.71e-04 5.28e-04 5.94e-04 1.50e-02 7.97e-04 8.97e-04 1.23e-03 1.80e-02 2.02e-02 2.72e-02 198.6776 1858.8171 284.1448 1719.7854 220.1998 1597.3394 0.70 0.90 
23 0.007812 1000 1.91 22.74 23.05 7.27e-06 8.87e-05 8.78e-05 2.95e-04 4.85e-03 7.31e-03 4.46e-04 8.78e-04 8.32e-04 7.29e-03 4.05e-02 3.82e-02 550.9488 2409.7659 869.6212 2589.4066 880.4241 2477.7635 0.63 0.63 
24 0.007812 10000 1.13 3.66 3.69 2.97e-07 8.80e-06 8.75e-06 2.89e-04 7.13e-03 7.41e-03 4.37e-04 9.30e-04 9.25e-04 4.45e-03 4.05e-02 4.03e-02 4563.8268 6973.5927 4039.0476 6628.4541 4070.5054 6548.2689 1.13 1.12
%25 0.007812	16384	1.08	2.51	2.51	2.49e-07	5.19e-06	5.19e-06	2.89e-04	8.97e-03	9.07e-03	4.36e-04	9.36e-04	9.34e-04	4.41e-03	4.08e-02	4.07e-02	8430.6361	8430.6361	7198.7809	7198.7809	7211.4093	7211.4093	1.17	1.17


==> chapters/dat_N/D_compt100.dat <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.50 14.40 10.90 5.33e-05 8.09e-04 8.08e-04 2.52e-02 2.53e-02 6.85e-02 3.90e-02 3.92e-02 4.70e-02 8.48e-02 8.52e-02 1.07e-01 0.2751 0.2751 0.0411 0.0411 0.0375 0.0375 6.69 7.33 
2 0.250000 100 1.34 6.23 3.72 1.93e-06 7.86e-05 5.48e-05 2.90e-02 2.90e-02 3.31e-02 4.49e-02 4.49e-02 4.54e-02 8.89e-02 8.89e-02 9.02e-02 0.0637 0.3387 0.0612 0.1023 0.0495 0.0870 1.04 1.29 
3 0.250000 1000 1.02 2.22 1.84 8.70e-08 6.01e-06 1.62e-06 2.96e-02 2.94e-02 3.00e-02 4.58e-02 4.56e-02 4.58e-02 8.97e-02 8.91e-02 8.97e-02 1.0485 1.3873 0.5506 0.6530 0.3989 0.4859 1.90 2.63 
4 0.250000 10000 1.00 1.04 1.00 6.50e-10 3.27e-07 3.23e-07 2.96e-02 2.97e-02 2.98e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 5.0304 6.4177 3.5402 4.1932 3.4926 3.9785 1.42 1.44 
5 0.125000 10 4.30 27.70 18.00 5.78e-05 8.92e-04 8.87e-04 1.14e-02 1.13e-02 4.89e-02 1.74e-02 1.72e-02 1.74e-02 7.39e-02 7.28e-02 7.11e-02 0.0367 6.4544 0.0299 4.2230 0.0264 4.0049 1.23 1.39 
6 0.125000 100 1.63 11.86 8.49 4.04e-17 7.99e-05 7.68e-05 9.01e-03 9.07e-03 1.32e-02 1.37e-02 1.38e-02 1.44e-02 3.95e-02 3.99e-02 4.33e-02 0.2350 6.6894 0.1874 4.4105 0.1746 4.1794 1.25 1.35 
7 0.125000 1000 1.08 3.31 2.61 2.34e-07 4.98e-06 4.01e-06 9.42e-03 9.37e-03 9.88e-03 1.43e-02 1.43e-02 1.45e-02 3.93e-02 3.86e-02 3.97e-02 1.8791 8.5685 1.5537 5.9642 1.5281 5.7075 1.21 1.23 
8 0.125000 10000 1.00 1.66 1.59 4.50e-09 3.10e-07 2.65e-07 9.47e-03 9.50e-03 9.57e-03 1.44e-02 1.45e-02 1.45e-02 3.92e-02 3.94e-02 3.95e-02 18.4550 27.0235 14.9246 20.8888 14.7919 20.4995 1.24 1.25 
9 0.062500 10 6.80 79.60 36.70 8.66e-16 5.97e-04 5.95e-04 4.69e-03 4.71e-03 3.14e-02 7.10e-03 7.13e-03 8.04e-03 4.46e-02 4.47e-02 4.59e-02 0.1720 27.1955 0.1815 21.0704 0.1031 20.6026 0.95 1.67 
10 0.062500 100 2.12 26.76 21.43 2.03e-06 9.00e-05 9.03e-05 3.20e-03 3.22e-03 7.30e-03 4.84e-03 4.88e-03 5.88e-03 2.12e-02 2.12e-02 3.32e-02 0.9048 28.1003 0.7820 21.8524 0.7349 21.3374 1.16 1.23 
11 0.062500 1000 1.18 6.01 4.69 3.24e-07 6.77e-06 6.41e-06 3.46e-03 3.46e-03 3.85e-03 5.23e-03 5.23e-03 5.33e-03 1.96e-02 1.91e-02 2.01e-02 7.2774 35.3777 5.9102 27.7626 5.8127 27.1502 1.23 1.25 
12 0.062500 10000 1.02 2.05 1.95 7.72e-09 2.67e-07 2.06e-07 3.49e-03 3.50e-03 3.54e-03 5.28e-03 5.29e-03 5.31e-03 1.95e-02 1.94e-02 1.96e-02 70.0842 105.4619 55.6667 83.4293 55.2350 82.3852 1.26 1.27 
13 0.031250 10 11.70 246.50 83.40 1.80e-15 2.58e-04 3.03e-04 3.29e-03 3.30e-03 1.66e-02 4.97e-03 4.99e-03 5.74e-03 3.37e-02 3.38e-02 3.63e-02 0.9413 106.4032 1.2886 84.7179 0.6248 83.0100 0.73 1.51 
14 0.031250 100 3.28 69.01 51.14 1.09e-06 9.56e-05 9.68e-05 1.44e-03 1.48e-03 5.42e-03 2.17e-03 2.24e-03 3.35e-03 2.25e-02 2.38e-02 3.96e-02 4.1322 110.5354 5.0151 89.7330 4.2839 87.2939 0.82 0.96 
15 0.031250 1000 1.33 12.86 10.87 4.67e-07 8.53e-06 8.63e-06 1.43e-03 1.46e-03 1.80e-03 2.15e-03 2.21e-03 2.28e-03 1.13e-02 1.22e-02 1.29e-02 29.5580 140.0934 26.5570 116.2901 25.6757 112.9695 1.11 1.15 
16 0.031250 10000 1.06 2.87 2.70 1.43e-08 5.67e-07 5.56e-07 1.46e-03 1.50e-03 1.54e-03 2.20e-03 2.27e-03 2.28e-03 1.12e-02 1.17e-02 1.19e-02 278.4945 418.5879 223.5575 339.8475 222.6708 335.6403 1.25 1.25 
17 0.015625 10 18.50 680.60 186.30 4.75e-07 1.45e-04 1.54e-04 3.19e-03 3.19e-03 9.50e-03 4.81e-03 4.81e-03 5.05e-03 3.16e-02 3.16e-02 3.26e-02 5.8552 424.4431 25.0331 364.8807 7.5774 343.2177 0.23 0.77 
18 0.015625 100 6.91 150.75 108.03 6.02e-06 9.57e-05 9.80e-05 7.16e-04 7.20e-04 8.23e-03 1.08e-03 1.09e-03 1.91e-03 2.10e-02 2.10e-02 3.26e-02 26.0797 450.5228 61.7081 426.5888 46.6127 389.8304 0.42 0.56 
19 0.015625 1000 1.61 31.49 29.40 6.60e-07 9.45e-06 9.47e-06 6.18e-04 6.33e-04 9.64e-04 9.34e-04 9.55e-04 1.04e-03 7.37e-03 7.77e-03 9.10e-03 126.3519 576.8748 186.3568 612.9456 179.9649 569.7953 0.68 0.70 
20 0.015625 10000 1.12 5.29 5.13 1.43e-08 7.80e-07 7.75e-07 6.42e-04 6.71e-04 7.02e-04 9.68e-04 1.01e-03 1.02e-03 6.92e-03 7.44e-03 7.65e-03 1136.2419 1713.1166 988.0299 1600.9755 990.7955 1560.5907 1.15 1.15 
21 0.007812 10 32.70 1798.10 407.80 3.23e-06 7.58e-05 7.76e-05 3.05e-03 3.05e-03 6.09e-03 4.61e-03 4.61e-03 4.80e-03 3.02e-02 3.02e-02 3.11e-02 40.6819 1753.7986 435.2342 2036.2097 102.5209 1663.1116 0.09 0.40 
22 0.007812 100 15.26 332.74 206.80 6.87e-06 7.37e-05 7.72e-05 5.23e-04 5.24e-04 1.12e-02 7.89e-04 7.91e-04 1.20e-03 1.80e-02 1.82e-02 2.20e-02 219.0819 1972.8805 834.4223 2870.6320 525.8912 2189.0028 0.26 0.42 
23 0.007812 1000 2.09 87.07 79.16 6.42e-07 9.80e-06 9.79e-06 2.81e-04 2.86e-04 6.48e-04 4.25e-04 4.32e-04 5.62e-04 6.54e-03 7.10e-03 1.70e-02 582.2448 2555.1252 2397.7612 5268.3932 2218.1975 4407.2003 0.24 0.26 
24 0.007812 10000 1.19 12.56 12.28 2.64e-08 9.13e-07 9.21e-07 2.87e-04 3.02e-04 3.31e-04 4.33e-04 4.56e-04 4.66e-04 4.41e-03 4.93e-03 5.14e-03 4790.0038 7345.1290 6206.8995 11475.2927 6148.9158 10556.1161 0.77 0.78
%25 0.007812	16384	1.14	8.65	8.51	9.36e-09	5.19e-07	5.22e-07	2.88e-04	3.06e-04	3.23e-04	4.35e-04	4.62e-04	4.69e-04	4.39e-03	4.95e-03	5.12e-03	8601.4382	8601.4382	9994.2104	9994.2104	9870.1823	9870.1823	0.86	0.87


==> chapters/dat_N/SM4ndt10.dat <==
nbm	NC	LC	RC
1	0.8939	1.1775	0.5339
10	6.9181	10.0868	4.4084
100	77.9928	113.0099	47.3052

==> chapters/dat_N/SM4ndt100.dat <==
nbm	NC	LC	RC
1	3.533	4.2792	3.5687
10	29.698	38.6358	32.3401
100	310.5895	407.9675	335.1269

==> chapters/dat_N/SM4ndt1000.dat <==
nbm	NC	LC	RC
1	22.9439	20.0282	19.0429
10	205.845	185.6455	178.2117
100	2036.7988	1783.3912	1701.4082

==> chapters/dat_N/ST100E10M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.55	14.62	15.18	2.94E-05	7.67E-04	8.75E-04	0.058	0.058	0.0485	0.0485	0.0468	0.0468	1.2	1.24
2	0.25	100	1.34	6.23	3.71	1.42E-06	7.86E-05	5.82E-05	0.4046	0.4627	0.3217	0.3701	0.2731	0.3198	1.26	1.48
3	0.25	1000	1.02	2.22	1.84	8.53E-08	6.01E-06	1.63E-06	3.5786	4.0413	2.4985	2.8686	2.401	2.7208	1.43	1.49
4	0.25	10000	1	1.04	1	6.39E-10	3.27E-07	3.23E-07	34.6591	38.7004	23.0289	25.8975	22.6186	25.3394	1.51	1.53


==> chapters/dat_N/ST100E10M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	4.25	27.19	26.54	4.36E-05	9.11E-04	8.71E-04	0.2503	0.2503	0.1831	0.1831	0.1775	0.1775	1.37	1.41
2	0.125	100	1.64	11.87	8.52	9.73E-08	8.00E-05	7.83E-05	1.5857	1.836	1.322	1.5051	1.2075	1.385	1.2	1.31
3	0.125	1000	1.08	3.31	2.62	2.57E-07	4.98E-06	3.96E-06	13.7121	15.5481	10.5376	12.0427	10.2408	11.6258	1.3	1.34
4	0.125	10000	1	1.66	1.59	4.39E-09	3.10E-07	2.64E-07	134.2171	149.7652	99.7621	111.8048	99.1025	110.7283	1.35	1.35


==> chapters/dat_N/ST100E10M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.89	82.58	74.71	9.60E-06	5.67E-04	5.56E-04	1.4385	1.4385	1.0786	1.0786	0.9995	0.9995	1.33	1.44
2	0.0625	100	2.12	26.75	23.76	2.64E-06	8.98E-05	9.15E-05	7.081	8.5195	5.8254	6.904	5.4486	6.4481	1.22	1.3
3	0.0625	1000	1.18	6.01	4.69	3.30E-07	6.76E-06	6.48E-06	55.9584	64.4779	40.1016	47.0056	38.8049	45.253	1.4	1.44
4	0.0625	10000	1.02	2.05	1.95	7.70E-09	2.67E-07	2.07E-07	529.4006	593.8785	361.7581	408.7637	360.2247	405.4777	1.46	1.47


==> chapters/dat_N/ST100E10M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.72	243.94	157.9	6.34E-06	2.74E-04	3.00E-04	8.3044	8.3044	11.5558	11.5558	7.9977	7.9977	0.72	1.04
2	0.03125	100	3.27	68.92	65.55	1.36E-06	9.48E-05	9.41E-05	33.4117	41.7161	42.7444	54.3002	41.3335	49.3312	0.78	0.81
3	0.03125	1000	1.33	12.86	10.98	4.75E-07	8.54E-06	8.63E-06	216.1604	257.8765	186.8724	241.1726	178.3339	227.6651	1.16	1.21
4	0.03125	10000	1.06	2.87	2.7	1.43E-08	5.68E-07	5.56E-07	1989.0335	2246.91	1447.2288	1688.4014	1446.6128	1674.2779	1.37	1.37


==> chapters/dat_N/ST10E1M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.42	7.99	5.89	5.40E-04	8.12E-03	7.31E-03	0.0496	0.0496	0.0371	0.0371	0.0327	0.0327	1.34	1.52
2	0.25	100	1.17	2.31	1.97	7.71E-05	6.13E-04	5.67E-04	0.3396	0.3892	0.2564	0.2934	0.2495	0.2822	1.32	1.36
3	0.25	1000	1	1.01	1	6.35E-07	3.40E-05	3.20E-05	3.1552	3.5444	2.1303	2.4238	2.3186	2.6008	1.48	1.36
4	0.25	10000	1	1	1	6.39E-10	3.60E-07	3.23E-07	31.4015	34.9459	21.2358	23.6595	21.49	24.0908	1.48	1.46


==> chapters/dat_N/ST10E1M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	3.71	12.06	9.31	1.62E-03	8.06E-03	8.60E-03	0.2043	0.2043	0.121	0.121	0.1119	0.1119	1.69	1.83
2	0.125	100	1.44	4.19	3.9	1.16E-04	7.59E-04	7.16E-04	1.3432	1.5475	0.962	1.083	0.9468	1.0587	1.4	1.42
3	0.125	1000	1.02	1.52	1.48	2.57E-06	4.37E-05	4.28E-05	12.0326	13.5801	8.8581	9.9411	8.8103	9.869	1.36	1.37
4	0.125	10000	1	1	1	6.27E-09	1.05E-06	9.95E-07	119.7772	133.3573	86.9472	96.8883	86.9429	96.8119	1.38	1.38


==> chapters/dat_N/ST10E1M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.54	25.57	18.43	7.43E-04	5.75E-03	5.79E-03	1.2063	1.2063	0.5398	0.5398	0.486	0.486	2.23	2.48
2	0.0625	100	1.89	9.12	8.59	1.11E-04	8.71E-04	8.48E-04	5.7855	6.9918	3.7877	4.3275	3.9933	4.4793	1.53	1.45
3	0.0625	1000	1.11	2.07	2.02	2.75E-06	6.66E-05	6.65E-05	46.8234	53.8152	32.7373	37.0648	32.9078	37.3871	1.43	1.42
4	0.0625	10000	1	1	1	4.14E-08	2.94E-06	2.89E-06	454.0926	507.9078	313.9201	350.9849	313.922	351.3091	1.45	1.45


==> chapters/dat_N/ST10E1M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.47	64.21	43.3	1.63E-04	2.86E-03	3.03E-03	7.2486	7.2486	3.6241	3.6241	2.8555	2.8555	2	2.54
2	0.03125	100	2.91	22.46	19.39	1.71E-04	9.24E-04	9.16E-04	27.7857	35.0343	20.325	23.9491	19.2565	22.112	1.37	1.44
3	0.03125	1000	1.23	4.19	4.17	3.93E-06	7.94E-05	7.84E-05	190.5081	225.5424	134.8952	158.8443	135.7592	157.8712	1.41	1.4
4	0.03125	10000	1	1.05	1.06	2.17E-07	7.38E-06	7.32E-06	1750.6636	1976.206	1218.6096	1377.4539	1222.9863	1380.8575	1.44	1.43


==> chapters/dat_N/S_CPU_t1.dat <==
sr h Ndt NI LI RI NR LR RR NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 1.93 2.06 1.79 1.83e-02 6.76e-02 7.33e-02 0.3983 0.3983 0.0917 0.0917 0.0567 0.0567 4.35 7.02
2 0.250000 100 1.00 1.00 1.01 8.48e-04 3.18e-03 3.06e-03 0.4795 0.8778 0.5814 0.6731 0.4149 0.4716 0.82 1.16
3 0.250000 1000 1.00 1.00 1.00 6.35e-07 3.47e-05 3.46e-05 3.6032 4.4811 2.2282 2.9013 2.2711 2.7426 1.62 1.59
4 0.250000 10000 1.00 1.00 1.00 6.39e-10 3.60e-07 3.50e-07 34.4775 38.9585 22.2661 25.1674 22.0451 24.7877 1.55 1.56
5 0.125000 10 3.38 3.20 2.72 1.24e-02 7.78e-02 6.56e-02 0.2205 39.1791 0.2168 25.3842 0.1106 24.8983 1.02 1.99
6 0.125000 100 1.15 1.03 1.05 1.61e-03 7.11e-03 6.80e-03 1.3743 40.5533 0.9708 26.3550 0.9617 25.8600 1.42 1.43
7 0.125000 1000 1.00 1.00 1.00 5.16e-06 9.91e-05 9.85e-05 13.2061 53.7594 9.6047 35.9597 9.5441 35.4042 1.37 1.38
8 0.125000 10000 1.00 1.00 1.00 6.27e-09 1.05e-06 1.06e-06 132.0390 185.7985 95.5642 131.5239 95.4466 130.8508 1.38 1.38
9 0.062500 10 5.36 6.89 5.73 1.12e-02 4.98e-02 5.14e-02 1.1203 186.9187 0.4099 131.9338 0.3971 131.2478 2.73 2.82
10 0.062500 100 1.58 1.73 1.64 1.13e-03 7.23e-03 7.24e-03 5.8833 192.8020 3.5032 135.4370 3.4734 134.7213 1.68 1.69
11 0.062500 1000 1.00 1.00 1.00 3.02e-05 2.53e-04 2.55e-04 49.0734 241.8754 33.5499 168.9869 33.9266 168.6479 1.46 1.45
12 0.062500 10000 1.00 1.00 1.00 4.14e-08 2.94e-06 3.01e-06 493.0745 734.9499 338.4826 507.4695 336.7711 505.4190 1.46 1.46
13 0.031250 10 10.87 15.78 13.08 6.01e-03 2.70e-02 2.83e-02 7.5901 742.5400 2.0067 509.4763 1.9063 507.3253 3.78 3.98
14 0.031250 100 2.20 2.44 2.20 1.34e-03 7.72e-03 7.83e-03 26.1935 768.7335 13.9651 523.4414 13.8638 521.1891 1.88 1.89
15 0.031250 1000 1.04 1.00 1.00 1.02e-04 5.00e-04 4.93e-04 193.6397 962.3732 132.2204 655.6618 131.4628 652.6519 1.46 1.47
16 0.031250 10000 1.00 1.00 1.00 2.37e-07 7.94e-06 8.10e-06 1921.6971 2884.0703 1330.7616 1986.4234 1316.9676 1969.6195 1.44 1.46
17 0.015625 10 17.88 41.04 32.92 1.29e-03 1.42e-02 1.52e-02 48.4807 2932.5510 19.2307 2005.6541 16.5689 1986.1883 2.52 2.93
18 0.015625 100 3.76 3.83 3.22 2.27e-03 8.16e-03 8.45e-03 144.7344 3077.2853 62.9380 2068.5920 61.1835 2047.3718 2.30 2.37
19 0.015625 1000 1.26 1.01 1.01 1.16e-04 7.34e-04 7.32e-04 835.3221 3912.6074 541.5012 2610.0932 538.9680 2586.3398 1.54 1.55
20 0.015625 10000 1.00 1.00 1.00 1.14e-06 1.88e-05 1.90e-05 7619.9019 11532.5093 5330.7762 7940.8694 5351.9077 7938.2475 1.43 1.42
21 0.007812 10 32.05 113.75 83.68 9.25e-04 7.47e-03 7.69e-03 371.8745 11904.3838 295.0517 8235.9211 221.5422 8159.7897 1.26 1.68
22 0.007812 100 8.95 8.27 6.87 1.78e-03 6.74e-03 7.15e-03 1281.2391 13185.6230 393.5577 8629.4789 360.2964 8520.0861 3.26 3.56
23 0.007812 1000 1.70 1.46 1.45 9.29e-05 8.10e-04 8.01e-04 4003.3211 17188.9441 2317.0622 10946.5411 2319.0076 10839.0937 1.73 1.73
24 0.007812 10000 1.01 1.00 1.00 4.61e-06 3.20e-05 3.20e-05 31903.1460 49092.0901 22134.5941 33081.1352 22157.9432 32997.0369 1.44 1.44


==> chapters/dat_N/S_CPU_t10.dat <==
sr h Ndt NI LI RI NR LR RR NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.42 7.99 5.89 5.40e-04 8.12e-03 7.31e-03 0.3726 0.3726 0.0925 0.0925 0.0712 0.0712 4.03 5.23
2 0.250000 100 1.17 2.31 1.97 7.71e-05 6.13e-04 5.67e-04 0.4965 0.8691 0.5879 0.6804 0.5220 0.5932 0.84 0.95
3 0.250000 1000 1.00 1.01 1.00 6.35e-07 3.40e-05 3.20e-05 3.3975 4.2667 1.9559 2.6363 1.9681 2.5613 1.74 1.73
4 0.250000 10000 1.00 1.00 1.00 6.39e-10 3.60e-07 3.23e-07 29.7614 34.0281 20.2392 22.8755 20.6387 23.2000 1.47 1.44
5 0.125000 10 3.71 12.06 9.31 1.62e-03 8.06e-03 8.60e-03 0.2027 34.2308 0.2809 23.1564 0.1358 23.3358 0.72 1.49
6 0.125000 100 1.44 4.19 3.90 1.16e-04 7.59e-04 7.16e-04 1.3170 35.5477 0.9569 24.1133 0.9352 24.2709 1.38 1.41
7 0.125000 1000 1.02 1.52 1.48 2.57e-06 4.37e-05 4.28e-05 11.7820 47.3297 8.6770 32.7903 8.6830 32.9539 1.36 1.36
8 0.125000 10000 1.00 1.00 1.00 6.27e-09 1.05e-06 9.95e-07 116.6479 163.9776 85.0942 117.8845 86.0178 118.9717 1.37 1.36
9 0.062500 10 6.54 25.57 18.43 7.43e-04 5.75e-03 5.79e-03 1.2389 165.2165 0.5708 118.4553 0.4735 119.4452 2.17 2.62
10 0.062500 100 1.89 9.12 8.59 1.11e-04 8.71e-04 8.48e-04 5.6606 170.8771 3.7850 122.2403 3.7431 123.1883 1.50 1.51
11 0.062500 1000 1.11 2.07 2.02 2.75e-06 6.66e-05 6.65e-05 46.4408 217.3179 32.3969 154.6372 32.4430 155.6313 1.43 1.43
12 0.062500 10000 1.00 1.00 1.00 4.14e-08 2.94e-06 2.89e-06 434.6454 651.9633 309.6117 464.2489 310.6498 466.2811 1.40 1.40
13 0.031250 10 11.47 64.21 43.30 1.63e-04 2.86e-03 3.03e-03 7.1316 659.0949 3.6268 467.8757 2.8800 469.1610 1.97 2.48
14 0.031250 100 2.91 22.46 19.39 1.71e-04 9.24e-04 9.16e-04 26.9721 686.0670 20.6709 488.5466 19.6698 488.8309 1.30 1.37
15 0.031250 1000 1.23 4.19 4.17 3.93e-06 7.94e-05 7.84e-05 185.5825 871.6495 135.9906 624.5372 136.3714 625.2023 1.36 1.36
16 0.031250 10000 1.00 1.05 1.06 2.17e-07 7.38e-06 7.32e-06 1762.3163 2633.9658 1255.6912 1880.2284 1257.5576 1882.7599 1.40 1.40
17 0.015625 10 18.37 168.83 102.31 6.46e-05 1.45e-03 1.54e-03 45.7948 2679.7605 65.8863 1946.1148 42.1667 1924.9266 0.70 1.09
18 0.015625 100 6.32 50.59 39.92 1.37e-04 9.40e-04 9.59e-04 194.0487 2873.8092 228.7694 2174.8842 191.3793 2116.3059 0.85 1.01
19 0.015625 1000 1.46 9.63 9.31 4.99e-06 9.02e-05 9.06e-05 818.8880 3692.6972 797.9714 2972.8556 792.7250 2909.0309 1.03 1.03
20 0.015625 10000 1.04 2.01 2.02 4.11e-07 6.24e-06 6.18e-06 7176.9756 10869.6727 5375.9960 8348.8516 5407.8402 8316.8712 1.34 1.33
21 0.007812 10 32.52 444.08 233.41 1.91e-05 7.52e-04 7.75e-04 356.8866 11226.5593 1178.4902 9527.3418 625.5104 8942.3816 0.30 0.57
22 0.007812 100 14.42 101.78 76.23 9.85e-05 7.44e-04 7.72e-04 1829.2995 13055.8588 2806.5943 12333.9361 2129.9053 11072.2869 0.65 0.86
23 0.007812 1000 1.91 22.73 23.05 7.34e-06 8.89e-05 8.78e-05 4008.1873 17064.0461 7574.4310 19908.3670 7569.7739 18642.0608 0.53 0.53
24 0.007812 10000 1.13 3.66 3.69 2.98e-07 8.80e-06 8.75e-06 30816.3589 47880.4050 28686.1263 48594.4933 28944.2244 47586.2851 1.07 1.06


==> chapters/dat_N/S_CPU_t100.dat <==
sr h Ndt NI LI RI NR LR RR NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.55 14.62 10.89 2.94e-05 7.67e-04 8.10e-04 0.3123 0.3123 0.0831 0.0831 0.1485 0.1485 3.76 2.10
2 0.250000 100 1.34 6.23 3.73 1.42e-06 7.86e-05 5.43e-05 0.6257 0.9380 0.7068 0.7899 0.2896 0.4381 0.89 2.16
3 0.250000 1000 1.02 2.22 1.84 8.53e-08 6.01e-06 1.62e-06 3.7882 4.7262 2.4639 3.2538 2.3534 2.7915 1.54 1.61
4 0.250000 10000 1.00 1.04 1.00 6.39e-10 3.27e-07 3.23e-07 34.6347 39.3608 22.4610 25.7148 22.2470 25.0385 1.54 1.56
5 0.125000 10 4.25 27.19 18.01 4.36e-05 9.11e-04 8.79e-04 0.2513 39.6122 0.1883 25.9031 0.1535 25.1920 1.33 1.64
6 0.125000 100 1.64 11.87 8.49 9.73e-08 8.00e-05 7.67e-05 1.5650 41.1772 1.3180 27.2211 1.1921 26.3841 1.19 1.31
7 0.125000 1000 1.08 3.31 2.61 2.57e-07 4.98e-06 4.01e-06 13.6280 54.8052 10.3829 37.6040 10.1111 36.4951 1.31 1.35
8 0.125000 10000 1.00 1.66 1.59 4.39e-09 3.10e-07 2.64e-07 132.3947 187.1999 98.5287 136.1327 97.8098 134.3049 1.34 1.35
9 0.062500 10 6.89 82.58 36.66 9.60e-06 5.67e-04 5.95e-04 1.3671 188.5670 1.0613 137.1940 0.6628 134.9678 1.29 2.06
10 0.062500 100 2.12 26.75 21.44 2.64e-06 8.98e-05 9.04e-05 6.6540 195.2210 5.6814 142.8754 5.1737 140.1415 1.17 1.29
11 0.062500 1000 1.18 6.01 4.69 3.30e-07 6.76e-06 6.41e-06 52.2987 247.5196 38.7052 181.5806 37.4633 177.6048 1.35 1.40
12 0.062500 10000 1.02 2.05 1.95 7.70e-09 2.67e-07 2.06e-07 496.1666 743.6863 348.8386 530.4192 348.5283 526.1331 1.42 1.42
13 0.031250 10 11.72 243.94 83.31 6.34e-06 2.74e-04 3.04e-04 8.0366 751.7229 11.3922 541.8114 4.8088 530.9419 0.71 1.67
14 0.031250 100 3.27 68.92 51.17 1.36e-06 9.48e-05 9.66e-05 32.5273 784.2502 41.5765 583.3879 34.2963 565.2382 0.78 0.95
15 0.031250 1000 1.33 12.86 10.87 4.75e-07 8.54e-06 8.63e-06 211.3097 995.5599 182.4577 765.8456 173.2049 738.4431 1.16 1.22
16 0.031250 10000 1.06 2.87 2.70 1.43e-08 5.68e-07 5.56e-07 1959.3708 2954.9307 1412.0451 2177.8906 1403.5660 2142.0091 1.39 1.40
17 0.015625 10 18.52 676.94 186.95 1.19e-05 1.41e-04 1.54e-04 50.2767 3005.2074 246.2098 2424.1004 70.3299 2212.3390 0.20 0.71
18 0.015625 100 6.94 150.70 107.95 7.25e-06 9.52e-05 9.79e-05 229.1429 3234.3503 578.5536 3002.6540 434.0467 2646.3857 0.40 0.53
19 0.015625 1000 1.61 31.49 29.40 6.62e-07 9.45e-06 9.46e-06 937.6985 4172.0488 1565.2946 4567.9486 1499.9409 4146.3266 0.60 0.63
20 0.015625 10000 1.12 5.29 5.13 1.43e-08 7.81e-07 7.75e-07 8071.8168 12243.8656 6563.8647 11131.8133 6547.2914 10693.6181 1.23 1.23
21 0.007812 10 32.60 1717.24 409.80 6.02e-06 7.37e-05 7.76e-05 379.1485 12623.0141 4172.6016 15304.4149 997.8263 11691.4443 0.09 0.38
22 0.007812 100 15.71 333.63 206.98 9.04e-06 7.36e-05 7.73e-05 2091.3470 14714.3612 8154.1712 23458.5861 5209.5373 16900.9816 0.26 0.40
23 0.007812 1000 2.09 87.08 79.18 6.33e-07 9.80e-06 9.79e-06 4520.5245 19234.8856 22599.4498 46058.0360 20982.0630 37883.0446 0.20 0.22


==> chapters/dat_N/T100LME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.108342656959672	0.184747987737014	0.42797220132145
0.125	0.0187014055349829	0.103148771080214	0.141596288846837
0.0625	0.00806222426638803	0.0683019410526599	0.0732055963472262
0.03125	0.00510632820726822	0.0475123852639613	0.0343540904171569


==> chapters/dat_N/T100LMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.792063646252314	2.29710448650019	1.27262539947874
0.125	0.817814129734042	2.20048218529788	1.44006344743156
0.0625	0.82715181746241	2.17312596395167	1.49447839434633
0.03125	0.830024390707641	2.16520805072255	1.51009092991909
0.015625	0.831050361125047	2.16284657240443	1.51444750947496


==> chapters/dat_N/T100NME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.107846963890101	0.183938249800577	0.426478175951785
0.125	0.0188331802482959	0.10250905404522	0.139859605484719
0.0625	0.00778040441542284	0.0675387972563848	0.0724276492012257
0.03125	0.00483857286823834	0.0467343632308629	0.0341067218929135


==> chapters/dat_N/T100NMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.792084788814657	2.29657881332089	1.27265256764063
0.125	0.81782182330457	2.20053409208708	1.44011309604651
0.0625	0.827157237792666	2.17302676061793	1.49448037697917
0.03125	0.830026541154237	2.16511885454459	1.51008431327038
0.015625	0.830577377567406	2.16315084936043	1.51099287768165


==> chapters/dat_N/T100RME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.136486132229295	0.242837516627447	0.457708466445896
0.125	0.0223682335734626	0.122643554515274	0.151842114241893
0.0625	0.00930204160220349	0.0719937651162247	0.0746623622455322
0.03125	0.00521082509044378	0.0476913278562652	0.0344389105901463


==> chapters/dat_N/T100RMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.759542306121813	2.35160928855616	1.18956153193512
0.125	0.809666516605494	2.21462029385003	1.41800719347472
0.0625	0.825111977866757	2.17641871774534	1.48884113823893
0.03125	0.829514444499305	2.16600198837448	1.50866746261141
0.015625	0.830922476715316	2.16303499919576	1.51403337560694


==> chapters/dat_N/T10LME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.109243746109277	0.194465091568066	0.426696712091277
0.125	0.0193249895695065	0.11404381254481	0.139977573687534
0.0625	0.00834482964888338	0.0809931494491463	0.0738552324649546
0.03125	0.00520441805290172	0.0595997745157765	0.034412031937849


==> chapters/dat_N/T10LMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.791625271666341	2.30424910130394	1.27165443948789
0.125	0.817527017705352	2.20410335449671	1.44015719393983
0.0625	0.826978982859982	2.17527549505873	1.49354167333517
0.03125	0.82991661739164	2.16699349000549	1.50975838035368
0.015625	0.830972628893418	2.16422922764132	1.51418098081109


==> chapters/dat_N/T10NME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.108005527683567	0.184762155743421	0.426674545485256
0.125	0.0188616462273318	0.102818393565105	0.139920018930764
0.0625	0.00780448433402005	0.0677485952884689	0.0724422113169058
0.03125	0.00483977328880719	0.0467435674461024	0.0341060128089064


==> chapters/dat_N/T10NMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.792006171209996	2.29711855380046	1.27216933045576
0.125	0.817826113135238	2.20065688507845	1.43999406685191
0.0625	0.827146681767557	2.173088258624	1.49443316868918
0.03125	0.830024073855392	2.16512915425489	1.51007766762428
0.015625	0.830576968259495	2.16315208881688	1.5109913826547


==> chapters/dat_N/T10RME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.137183492876791	0.248916318126435	0.457482931622752
0.125	0.0229597464756286	0.131814548369524	0.152230975625213
0.0625	0.00961394092684236	0.08418736864352	0.0748095242945512
0.03125	0.00531520163997426	0.0594991663286026	0.0344808616727443


==> chapters/dat_N/T10RMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.759068832605399	2.35498948185634	1.18742920734037
0.125	0.809411975184641	2.21737617918054	1.41712465243404
0.0625	0.824956543724403	2.17876392454276	1.48837125974419
0.03125	0.829408683701287	2.16782928225022	1.50835757941909
0.015625	0.830845448894319	2.16445119381143	1.51383037754314


==> chapters/dat_N/T1LME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.153795473770512	0.279814595447235	0.465661249049809
0.125	0.0314672101379834	0.243351295133002	0.145476304452136
0.0625	0.014417507888611	0.220679816659534	0.0730147913374799
0.03125	0.006485643209601	0.149692852429556	0.0344059351142922


==> chapters/dat_N/T1LMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.769779706282309	2.17930380667946	1.21288715814397
0.125	0.819487217349318	2.25571042529071	1.43994744010667
0.0625	0.828021529805918	2.22695173925309	1.49949119788504
0.03125	0.829902211746228	2.19109353926293	1.51045210664489
0.015625	0.830843401930872	2.17552463809078	1.51399922259999


==> chapters/dat_N/T1NME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.109654807356896	0.191312166611696	0.427841792657728
0.125	0.0191565840193257	0.108323678420103	0.140046244509278
0.0625	0.00789226877249659	0.0801687309523707	0.0724402626974073
0.03125	0.00492047157771703	0.0632030099925037	0.0341053547303991


==> chapters/dat_N/T1NMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.790633105794924	2.30006510559879	1.27063770351382
0.125	0.817656303127317	2.20159340727016	1.43966687805033
0.0625	0.827158734326997	2.17493152101288	1.49442434118946
0.03125	0.830025558907524	2.16687525955371	1.51007012114916
0.015625	0.830577164515223	2.16395729244807	1.51099198108235


==> chapters/dat_N/T1RME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.148557348392056	0.322373064484457	0.457042897186038
0.125	0.0343111660176837	0.246052943606849	0.153679246462096
0.0625	0.0152552108422692	0.2118802076962	0.0753809803288278
0.03125	0.00662053048428673	0.145443102733613	0.0345550187599727


==> chapters/dat_N/T1RMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.752441781691537	2.40280554024254	1.17753456454903
0.125	0.807010081482348	2.26694881388752	1.41371968699562
0.0625	0.82388780395107	2.21996437715986	1.48615390763583
0.03125	0.828863010277963	2.18931413446484	1.50708473535946
0.015625	0.830582994173047	2.17506461328979	1.51315283737227


==> chapters/dat_N/e.0625ndt10.dat <==
1	0.0625	10	2.13E-02	6.48E-03	5.39E-02	8.68E-03	9.80E-03	1.17E-02	5.89E-02	7.50E-02	9.27E-02
10	0.0625	10	4.69E-03	5.11E-03	3.39E-02	7.10E-03	7.73E-03	8.22E-03	4.45E-02	4.86E-02	4.81E-02
100	0.0625	10	4.69E-03	4.71E-03	3.14E-02	7.10E-03	7.13E-03	8.04E-03	4.46E-02	4.47E-02	4.59E-02


==> chapters/dat_N/e.127ndt10.dat <==
C_tol	h	Ndt	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH
1	0.125	10	1.17E-02	2.49E-02	8.79E-02	1.78E-02	2.92E-02	3.19E-02	7.53E-02	1.50E-01	1.52E-01
10	0.125	10	1.16E-02	1.11E-02	5.13E-02	1.77E-02	1.69E-02	1.80E-02	7.52E-02	7.22E-02	7.51E-02
100	0.125	10	1.14E-02	1.13E-02	4.89E-02	1.74E-02	1.72E-02	1.74E-02	7.39E-02	7.28E-02	7.11E-02


==> chapters/dat_N/e.25ndt10.dat <==
C_tol	h	Ndt	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH
1	0.25	10	3.92E-02	6.64E-02	9.99E-02	6.09E-02	1.01E-01	8.28E-02	1.51E-01	2.57E-01	2.14E-01
10	0.25	10	2.48E-02	2.76E-02	6.93E-02	3.85E-02	4.28E-02	4.84E-02	8.33E-02	9.35E-02	1.10E-01
100	0.25	10	2.52E-02	2.53E-02	6.85E-02	3.90E-02	3.92E-02	4.70E-02	8.48E-02	8.52E-02	1.07E-01


==> chapters/dat_N/egraphC100ndt10.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	1	0.25	10	2.50E+00	1.44E+01	1.09E+01	5.33E-05	8.09E-04	8.08E-04	2.52E-02	2.53E-02	6.85E-02	3.90E-02	3.92E-02	4.70E-02	8.48E-02	8.52E-02	1.07E-01	0.2751	0.2751	0.0411	0.0411	0.0375	0.0375	6.69	7.33
100	5	0.125	10	4.30E+00	2.77E+01	1.80E+01	5.78E-05	8.92E-04	8.87E-04	1.14E-02	1.13E-02	4.89E-02	1.74E-02	1.72E-02	1.74E-02	7.39E-02	7.28E-02	7.11E-02	0.0367	6.4544	0.0299	4.223	0.0264	4.0049	1.23	1.39
100	9	0.0625	10	6.80E+00	7.96E+01	3.67E+01	8.66E-16	5.97E-04	5.95E-04	4.69E-03	4.71E-03	3.14E-02	7.10E-03	7.13E-03	8.04E-03	4.46E-02	4.47E-02	4.59E-02	0.172	27.1955	0.1815	21.0704	0.1031	20.6026	0.95	1.67
100	13	0.03125	10	1.17E+01	2.47E+02	8.34E+01	1.80E-15	2.58E-04	3.03E-04	3.29E-03	3.30E-03	1.66E-02	4.97E-03	4.99E-03	5.74E-03	3.37E-02	3.38E-02	3.63E-02	0.9413	106.4032	1.2886	84.7179	0.6248	83.01	0.73	1.51
100	17	0.015625	10	1.85E+01	6.81E+02	1.86E+02	4.75E-07	1.45E-04	1.54E-04	3.19E-03	3.19E-03	9.50E-03	4.81E-03	4.81E-03	5.05E-03	3.16E-02	3.16E-02	3.26E-02	5.8552	424.4431	25.0331	364.8807	7.5774	343.2177	0.23	0.77
100	21	0.007812	10	3.27E+01	1.80E+03	4.08E+02	3.23E-06	7.58E-05	7.76E-05	3.05E-03	3.05E-03	6.09E-03	4.61E-03	4.61E-03	4.80E-03	3.02E-02	3.02E-02	3.11E-02	40.6819	1753.7986	435.2342	2036.2097	102.5209	1663.1116	0.09	0.4


==> chapters/dat_N/egraphC100ndt100.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	2	0.25	100	1.34E+00	6.23E+00	3.72E+00	1.93E-06	7.86E-05	5.48E-05	2.90E-02	2.90E-02	3.31E-02	4.49E-02	4.49E-02	4.54E-02	8.89E-02	8.89E-02	9.02E-02	0.0637	0.3387	0.0612	0.1023	0.0495	0.087	1.04	1.29
100	6	0.125	100	1.63E+00	1.19E+01	8.49E+00	4.04E-17	7.99E-05	7.68E-05	9.01E-03	9.07E-03	1.32E-02	1.37E-02	1.38E-02	1.44E-02	3.95E-02	3.99E-02	4.33E-02	0.235	6.6894	0.1874	4.4105	0.1746	4.1794	1.25	1.35
100	10	0.0625	100	2.12E+00	2.68E+01	2.14E+01	2.03E-06	9.00E-05	9.03E-05	3.20E-03	3.22E-03	7.30E-03	4.84E-03	4.88E-03	5.88E-03	2.12E-02	2.12E-02	3.32E-02	0.9048	28.1003	0.782	21.8524	0.7349	21.3374	1.16	1.23
100	14	0.03125	100	3.28E+00	6.90E+01	5.11E+01	1.09E-06	9.56E-05	9.68E-05	1.44E-03	1.48E-03	5.42E-03	2.17E-03	2.24E-03	3.35E-03	2.25E-02	2.38E-02	3.96E-02	4.1322	110.5354	5.0151	89.733	4.2839	87.2939	0.82	0.96
100	18	0.015625	100	6.91E+00	1.51E+02	1.08E+02	6.02E-06	9.57E-05	9.80E-05	7.16E-04	7.20E-04	8.23E-03	1.08E-03	1.09E-03	1.91E-03	2.10E-02	2.10E-02	3.26E-02	26.0797	450.5228	61.7081	426.5888	46.6127	389.8304	0.42	0.56
100	22	0.007812	100	1.53E+01	3.33E+02	2.07E+02	6.87E-06	7.37E-05	7.72E-05	5.23E-04	5.24E-04	1.12E-02	7.89E-04	7.91E-04	1.20E-03	1.80E-02	1.82E-02	2.20E-02	219.0819	1972.8805	834.4223	2870.632	525.8912	2189.0028	0.26	0.42



==> chapters/dat_N/egraphC100ndt1000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	3	0.25	1000	1.02E+00	2.22E+00	1.84E+00	8.70E-08	6.01E-06	1.62E-06	2.96E-02	2.94E-02	3.00E-02	4.58E-02	4.56E-02	4.58E-02	8.97E-02	8.91E-02	8.97E-02	1.0485	1.3873	0.5506	0.653	0.3989	0.4859	1.9	2.63
100	7	0.125	1000	1.08E+00	3.31E+00	2.61E+00	2.34E-07	4.98E-06	4.01E-06	9.42E-03	9.37E-03	9.88E-03	1.43E-02	1.43E-02	1.45E-02	3.93E-02	3.86E-02	3.97E-02	1.8791	8.5685	1.5537	5.9642	1.5281	5.7075	1.21	1.23
100	11	0.0625	1000	1.18E+00	6.01E+00	4.69E+00	3.24E-07	6.77E-06	6.41E-06	3.46E-03	3.46E-03	3.85E-03	5.23E-03	5.23E-03	5.33E-03	1.96E-02	1.91E-02	2.01E-02	7.2774	35.3777	5.9102	27.7626	5.8127	27.1502	1.23	1.25
100	15	0.03125	1000	1.33E+00	1.29E+01	1.09E+01	4.67E-07	8.53E-06	8.63E-06	1.43E-03	1.46E-03	1.80E-03	2.15E-03	2.21E-03	2.28E-03	1.13E-02	1.22E-02	1.29E-02	29.558	140.0934	26.557	116.2901	25.6757	112.9695	1.11	1.15
100	19	0.015625	1000	1.61E+00	3.15E+01	2.94E+01	6.60E-07	9.45E-06	9.47E-06	6.18E-04	6.33E-04	9.64E-04	9.34E-04	9.55E-04	1.04E-03	7.37E-03	7.77E-03	9.10E-03	126.3519	576.8748	186.3568	612.9456	179.9649	569.7953	0.68	0.7
100	23	0.007812	1000	2.09E+00	8.71E+01	7.92E+01	6.42E-07	9.80E-06	9.79E-06	2.81E-04	2.86E-04	6.48E-04	4.25E-04	4.32E-04	5.62E-04	6.54E-03	7.10E-03	1.70E-02	582.2448	2555.1252	2397.7612	5268.3932	2218.1975	4407.2003	0.24	0.26



==> chapters/dat_N/egraphC100ndt10000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	4	0.25	10000	1.00E+00	1.04E+00	1.00E+00	6.50E-10	3.27E-07	3.23E-07	2.96E-02	2.97E-02	2.98E-02	4.59E-02	4.60E-02	4.61E-02	8.98E-02	8.99E-02	9.01E-02	5.0304	6.4177	3.5402	4.1932	3.4926	3.9785	1.42	1.44
100	8	0.125	10000	1.00E+00	1.66E+00	1.59E+00	4.50E-09	3.10E-07	2.65E-07	9.47E-03	9.50E-03	9.57E-03	1.44E-02	1.45E-02	1.45E-02	3.92E-02	3.94E-02	3.95E-02	18.455	27.0235	14.9246	20.8888	14.7919	20.4995	1.24	1.25
100	12	0.0625	10000	1.02E+00	2.05E+00	1.95E+00	7.72E-09	2.67E-07	2.06E-07	3.49E-03	3.50E-03	3.54E-03	5.28E-03	5.29E-03	5.31E-03	1.95E-02	1.94E-02	1.96E-02	70.0842	105.4619	55.6667	83.4293	55.235	82.3852	1.26	1.27
100	16	0.03125	10000	1.06E+00	2.87E+00	2.70E+00	1.43E-08	5.67E-07	5.56E-07	1.46E-03	1.50E-03	1.54E-03	2.20E-03	2.27E-03	2.28E-03	1.12E-02	1.17E-02	1.19E-02	278.4945	418.5879	223.5575	339.8475	222.6708	335.6403	1.25	1.25
100	20	0.015625	10000	1.12E+00	5.29E+00	5.13E+00	1.43E-08	7.80E-07	7.75E-07	6.42E-04	6.71E-04	7.02E-04	9.68E-04	1.01E-03	1.02E-03	6.92E-03	7.44E-03	7.65E-03	1136.2419	1713.1166	988.0299	1600.9755	990.7955	1560.5907	1.15	1.15
100	24	0.007812	10000	1.19E+00	1.26E+01	1.23E+01	2.64E-08	9.13E-07	9.21E-07	2.87E-04	3.02E-04	3.31E-04	4.33E-04	4.56E-04	4.66E-04	4.41E-03	4.93E-03	5.14E-03	4790.0038	7345.129	6206.8995	11475.2927	6148.9158	10556.1161	0.77	0.78



==> chapters/dat_N/egraphC10ndt10.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	1	0.25	10	2.40E+00	8.00E+00	5.90E+00	5.37E-04	7.94E-03	7.17E-03	2.48E-02	2.76E-02	6.93E-02	3.85E-02	4.28E-02	4.84E-02	8.33E-02	9.35E-02	1.10E-01	0.3289	0.3289	0.0316	0.0316	0.0446	0.0446	10.42	7.38
10	5	0.125	10	3.70E+00	1.21E+01	9.30E+00	1.24E-03	7.97E-03	8.56E-03	1.16E-02	1.11E-02	5.13E-02	1.77E-02	1.69E-02	1.80E-02	7.52E-02	7.22E-02	7.51E-02	0.0335	6.0757	0.0247	4.1061	0.034	3.9004	1.36	0.99
10	9	0.0625	10	6.50E+00	2.53E+01	1.84E+01	7.10E-04	5.91E-03	5.85E-03	4.69E-03	5.11E-03	3.39E-02	7.10E-03	7.73E-03	8.22E-03	4.45E-02	4.86E-02	4.81E-02	0.1673	26.1419	0.0922	19.9109	0.0846	19.0804	1.81	1.98
10	13	0.03125	10	1.14E+01	6.24E+01	4.33E+01	2.04E-04	2.90E-03	3.04E-03	3.32E-03	3.35E-03	1.80E-02	5.02E-03	5.05E-03	5.75E-03	3.40E-02	3.44E-02	3.70E-02	0.8893	102.5413	0.5152	78.6464	0.4464	77.5474	1.73	1.99
10	17	0.015625	10	1.83E+01	1.59E+02	1.02E+02	1.35E-04	1.42E-03	1.54E-03	3.19E-03	3.20E-03	1.03E-02	4.81E-03	4.84E-03	5.05E-03	3.16E-02	3.18E-02	3.27E-02	5.738	407.4971	6.315	321.2277	4.2549	317.4558	0.91	1.35
10	21	0.007812	10	3.27E+01	4.40E+02	2.33E+02	3.23E-06	7.26E-04	7.75E-04	3.05E-03	3.06E-03	6.48E-03	4.61E-03	4.61E-03	4.81E-03	3.02E-02	3.02E-02	3.12E-02	39.9243	1660.1394	112.3857	1435.6406	61.5272	1377.1396	0.36	0.65



==> chapters/dat_N/egraphC10ndt100.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	2	0.25	100	1.19E+00	2.31E+00	1.96E+00	6.25E-05	6.13E-04	5.72E-04	2.91E-02	3.07E-02	3.45E-02	4.51E-02	4.76E-02	4.75E-02	8.93E-02	9.54E-02	9.44E-02	0.0752	0.4041	0.062	0.0936	0.0402	0.0847	1.21	1.87
10	6	0.125	100	1.44E+00	4.20E+00	3.88E+00	1.16E-04	7.59E-04	7.23E-04	9.18E-03	1.05E-02	1.44E-02	1.40E-02	1.59E-02	1.64E-02	4.06E-02	5.20E-02	5.42E-02	0.2147	6.2904	0.161	4.2671	0.149	4.0493	1.33	1.44
10	10	0.0625	100	1.88E+00	9.10E+00	8.59E+00	1.05E-04	8.75E-04	8.46E-04	3.26E-03	4.35E-03	8.37E-03	4.94E-03	6.58E-03	7.82E-03	2.16E-02	4.50E-02	5.63E-02	0.8446	26.9865	0.6063	20.5172	0.5819	19.6623	1.39	1.45
10	14	0.03125	100	2.91E+00	2.25E+01	1.94E+01	1.73E-04	9.22E-04	9.18E-04	1.47E-03	2.02E-03	8.15E-03	2.22E-03	3.05E-03	4.07E-03	2.41E-02	3.81E-02	5.47E-02	3.766	106.3074	3.0096	81.656	2.8807	80.4281	1.25	1.31
10	18	0.015625	100	6.37E+00	5.07E+01	3.99E+01	1.33E-04	9.42E-04	9.60E-04	7.06E-04	9.56E-04	1.40E-02	1.07E-03	1.44E-03	1.89E-03	2.23E-02	2.78E-02	3.75E-02	23.9202	431.4173	24.3438	345.5715	20.7156	338.1714	0.98	1.15
10	22	0.007812	100	1.39E+01	1.02E+02	7.62E+01	7.43E-05	7.43E-04	7.71E-04	5.28E-04	5.94E-04	1.50E-02	7.97E-04	8.97E-04	1.23E-03	1.80E-02	2.02E-02	2.72E-02	198.6776	1858.8171	284.1448	1719.7854	220.1998	1597.3394	0.7	0.9



==> chapters/dat_N/egraphC10ndt1000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	3	0.25	1000	1.00E+00	1.01E+00	1.00E+00	6.45E-07	3.40E-05	3.20E-05	2.95E-02	3.00E-02	3.09E-02	4.58E-02	4.65E-02	4.74E-02	8.97E-02	9.12E-02	9.30E-02	0.7849	1.189	0.5597	0.6533	0.374	0.4588	1.4	2.1
10	7	0.125	1000	1.02E+00	1.52E+00	1.48E+00	2.63E-06	4.37E-05	4.28E-05	9.42E-03	1.01E-02	1.08E-02	1.43E-02	1.53E-02	1.59E-02	3.92E-02	4.28E-02	4.49E-02	1.795	8.0855	1.4319	5.6989	1.4077	5.457	1.25	1.28
10	11	0.0625	1000	1.11E+00	2.07E+00	2.02E+00	2.70E-06	6.67E-05	6.66E-05	3.46E-03	4.45E-03	4.89E-03	5.24E-03	6.74E-03	6.93E-03	1.96E-02	2.93E-02	3.12E-02	7.0026	33.9891	5.354	25.8712	5.1397	24.802	1.31	1.36
10	15	0.03125	1000	1.23E+00	4.20E+00	4.17E+00	3.93E-06	7.93E-05	7.84E-05	1.43E-03	2.59E-03	3.09E-03	2.16E-03	3.89E-03	4.00E-03	1.14E-02	5.48E-02	5.76E-02	28.1546	134.462	22.367	104.0229	22.189	102.6171	1.26	1.27
10	19	0.015625	1000	1.46E+00	9.63E+00	9.31E+00	4.95E-06	9.03E-05	9.06E-05	6.32E-04	3.86E-03	5.58E-03	9.54E-04	1.82E-03	1.87E-03	7.63E-03	4.59E-02	4.56E-02	119.1493	550.5666	107.6687	453.2401	107.6481	445.8195	1.11	1.11
10	23	0.007812	1000	1.91E+00	2.27E+01	2.31E+01	7.27E-06	8.87E-05	8.78E-05	2.95E-04	4.85E-03	7.31E-03	4.46E-04	8.78E-04	8.32E-04	7.29E-03	4.05E-02	3.82E-02	550.9488	2409.7659	869.6212	2589.4066	880.4241	2477.7635	0.63	0.63



==> chapters/dat_N/egraphC10ndt10000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	4	0.25	10000	1.00E+00	1.00E+00	1.00E+00	6.50E-10	3.60E-07	3.23E-07	2.96E-02	2.97E-02	2.98E-02	4.59E-02	4.60E-02	4.61E-02	8.98E-02	8.99E-02	9.01E-02	4.8532	6.0422	3.4281	4.0814	3.4075	3.8663	1.42	1.42
10	8	0.125	10000	1.00E+00	1.00E+00	1.00E+00	6.14E-09	1.05E-06	9.95E-07	9.47E-03	9.58E-03	9.67E-03	1.44E-02	1.46E-02	1.47E-02	3.92E-02	3.99E-02	4.01E-02	17.8891	25.9746	14.1197	19.8187	13.5388	18.9958	1.27	1.32
10	12	0.0625	10000	1.00E+00	1.00E+00	1.00E+00	4.18E-08	2.94E-06	2.89E-06	3.49E-03	3.80E-03	3.88E-03	5.28E-03	5.75E-03	5.82E-03	1.95E-02	2.22E-02	2.25E-02	67.663	101.6521	52.26	78.1312	52.299	77.101	1.29	1.29
10	16	0.03125	10000	1.00E+00	1.05E+00	1.06E+00	2.16E-07	7.38E-06	7.32E-06	1.45E-03	3.06E-03	3.25E-03	2.20E-03	3.98E-03	4.02E-03	1.12E-02	5.89E-02	5.94E-02	267.2971	401.7591	210.8897	314.9126	210.5839	313.201	1.27	1.27
10	20	0.015625	10000	1.04E+00	2.01E+00	2.02E+00	4.10E-07	6.24E-06	6.18E-06	6.43E-04	4.47E-03	4.65E-03	9.70E-04	1.78E-03	1.79E-03	6.94E-03	4.49E-02	4.47E-02	1069.6485	1620.2151	870.0148	1323.2549	869.7929	1315.6123	1.23	1.23
10	24	0.007812	10000	1.13E+00	3.66E+00	3.69E+00	2.97E-07	8.80E-06	8.75E-06	2.89E-04	7.13E-03	7.41E-03	4.37E-04	9.30E-04	9.25E-04	4.45E-03	4.05E-02	4.03E-02	4563.8268	6973.5927	4039.0476	6628.4541	4070.5054	6548.2689	1.13	1.12



==> chapters/dat_N/egraphC1ndt10.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	1	0.25	10	2.00E+00	2.10E+00	1.80E+00	1.50E-02	6.59E-02	7.28E-02	3.92E-02	6.64E-02	9.99E-02	6.09E-02	1.01E-01	8.28E-02	1.51E-01	2.57E-01	2.14E-01	0.387	0.387	0.0191	0.0191	0.0412	0.0412	20.31	9.39
1	5	0.125	10	3.30E+00	3.20E+00	2.70E+00	1.26E-02	7.85E-02	6.64E-02	1.17E-02	2.49E-02	8.79E-02	1.78E-02	2.92E-02	3.19E-02	7.53E-02	1.50E-01	1.52E-01	0.033	6.8661	0.0225	4.0409	0.0353	3.9297	1.47	0.93
1	9	0.0625	10	5.30E+00	7.00E+00	5.80E+00	1.25E-02	4.76E-02	5.00E-02	2.13E-02	6.48E-03	5.39E-02	8.68E-03	9.80E-03	1.17E-02	5.89E-02	7.50E-02	9.27E-02	0.1478	27.4339	0.0872	20.1217	0.0762	19.8961	1.69	1.94
1	13	0.03125	10	1.08E+01	1.58E+01	1.30E+01	3.56E-03	2.67E-02	2.86E-02	3.34E-03	3.64E-03	3.56E-02	5.05E-03	5.50E-03	6.51E-03	3.41E-02	3.94E-02	6.39E-02	0.9131	105.4283	0.3449	79.4174	0.3333	79.3829	2.65	2.74
1	17	0.015625	10	1.80E+01	4.09E+01	3.32E+01	5.56E-04	1.44E-02	1.51E-02	3.19E-03	3.16E-03	1.89E-02	4.81E-03	4.78E-03	5.15E-03	3.16E-02	3.42E-02	4.14E-02	5.5515	416.0685	2.4541	317.637	2.1803	316.5326	2.26	2.55
1	21	0.007812	10	3.23E+01	1.11E+02	8.33E+01	2.55E-04	7.45E-03	7.76E-03	3.05E-03	3.08E-03	1.12E-02	4.61E-03	4.65E-03	4.80E-03	3.02E-02	3.12E-02	3.33E-02	40.9736	1701.8785	31.4851	1315.7959	24.7645	1312.7017	1.3	1.65



==> chapters/dat_N/egraphC1ndt100.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	2	0.25	100	1.00E+00	1.00E+00	1.01E+00	8.61E-04	3.18E-03	3.06E-03	2.87E-02	3.64E-02	4.55E-02	4.45E-02	5.64E-02	6.50E-02	8.78E-02	1.25E-01	1.48E-01	0.0621	0.4491	0.0423	0.0614	0.0408	0.0821	1.47	1.52
1	6	0.125	100	1.15E+00	1.03E+00	1.06E+00	1.61E-03	7.11E-03	6.75E-03	9.30E-03	6.11E-02	6.46E-02	1.41E-02	3.49E-02	3.52E-02	4.14E-02	2.02E-01	1.93E-01	0.2363	7.1024	0.1531	4.1939	0.1501	4.0798	1.54	1.57
1	10	0.0625	100	1.58E+00	1.72E+00	1.64E+00	1.16E-03	7.24E-03	7.23E-03	3.28E-03	5.81E-02	6.65E-02	4.96E-03	1.69E-02	1.59E-02	2.12E-02	1.66E-01	1.73E-01	0.8423	28.2762	0.5575	20.6792	0.5562	20.4523	1.51	1.51
1	14	0.03125	100	2.21E+00	2.45E+00	2.18E+00	1.29E-03	7.68E-03	7.93E-03	2.06E-03	5.86E-02	6.83E-02	3.11E-03	1.01E-02	9.81E-03	3.05E-02	1.61E-01	1.66E-01	3.4841	108.9124	2.2669	81.6843	2.2625	81.6454	1.54	1.54
1	18	0.015625	100	3.53E+00	3.85E+00	3.24E+00	1.98E-03	8.20E-03	8.42E-03	1.80E-03	5.17E-02	5.44E-02	2.71E-03	6.02E-03	6.46E-03	4.83E-02	1.65E-01	1.65E-01	17.62	433.6886	9.8106	327.4476	9.6058	326.1385	1.8	1.83
1	22	0.007812	100	9.51E+00	8.18E+00	6.84E+00	1.52E-03	6.79E-03	7.19E-03	3.60E-02	3.76E-02	4.45E-02	7.66E-04	3.18E-03	3.79E-03	7.09E-02	1.37E-01	1.30E-01	151.1463	1853.0248	53.7299	1369.5258	50.4405	1363.1422	2.81	3



==> chapters/dat_N/egraphC1ndt1000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	3	0.25	1000	1.00E+00	1.00E+00	1.00E+00	6.45E-07	3.47E-05	3.46E-05	2.95E-02	3.00E-02	3.09E-02	4.58E-02	4.65E-02	4.73E-02	8.97E-02	9.12E-02	9.28E-02	0.7045	1.1536	0.445	0.5064	0.3996	0.4817	1.58	1.76
1	7	0.125	1000	1.00E+00	1.00E+00	1.00E+00	5.18E-06	9.91E-05	9.85E-05	9.42E-03	1.09E-02	1.17E-02	1.43E-02	1.65E-02	1.73E-02	3.92E-02	4.86E-02	5.12E-02	1.8547	8.9572	1.4595	5.6535	1.4511	5.5309	1.27	1.28
1	11	0.0625	1000	1.00E+00	1.00E+00	1.00E+00	3.01E-05	2.53E-04	2.55E-04	3.44E-03	1.77E-02	1.87E-02	5.20E-03	1.22E-02	1.28E-02	1.93E-02	1.08E-01	1.14E-01	6.9648	35.241	5.351	26.0302	5.3628	25.8151	1.3	1.3
1	15	0.03125	1000	1.04E+00	1.00E+00	1.00E+00	1.01E-04	5.00E-04	4.93E-04	1.44E-03	4.08E-02	4.08E-02	2.17E-03	6.45E-03	6.51E-03	1.15E-02	1.10E-01	1.09E-01	27.594	136.5064	21.2805	102.9648	21.2406	102.886	1.3	1.3
1	19	0.015625	1000	1.26E+00	1.01E+00	1.01E+00	1.16E-04	7.34E-04	7.32E-04	6.56E-04	4.75E-02	4.74E-02	9.91E-04	4.20E-03	4.40E-03	7.97E-03	1.15E-01	1.21E-01	117.5301	551.2187	87.3378	414.7854	87.2747	413.4132	1.35	1.35
1	23	0.007812	1000	1.70E+00	1.45E+00	1.45E+00	9.24E-05	8.14E-04	8.04E-04	4.07E-04	4.23E-02	4.42E-02	6.14E-04	3.70E-03	3.66E-03	1.63E-02	1.35E-01	1.53E-01	538.5607	2391.5856	367.9023	1737.4281	368.6813	1731.8235	1.46	1.46



==> chapters/dat_N/egraphC1ndt10000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	4	0.25	10000	1.00E+00	1.00E+00	1.00E+00	6.50E-10	3.60E-07	3.50E-07	2.96E-02	2.97E-02	2.97E-02	4.59E-02	4.60E-02	4.61E-02	8.98E-02	8.99E-02	9.01E-02	5.6795	6.8331	3.512	4.0184	3.4127	3.8944	1.62	1.66
1	8	0.125	10000	1.00E+00	1.00E+00	1.00E+00	6.14E-09	1.05E-06	1.06E-06	9.47E-03	9.58E-03	9.66E-03	1.44E-02	1.46E-02	1.46E-02	3.92E-02	3.99E-02	4.01E-02	18.3289	27.2861	14.3811	20.0345	14.289	19.8199	1.27	1.28
1	12	0.0625	10000	1.00E+00	1.00E+00	1.00E+00	4.18E-08	2.94E-06	3.01E-06	3.49E-03	3.80E-03	3.87E-03	5.28E-03	5.75E-03	5.81E-03	1.95E-02	2.22E-02	2.25E-02	69.2742	104.5152	53.0423	79.0725	53.2346	79.0497	1.31	1.3
1	16	0.03125	10000	1.00E+00	1.00E+00	1.00E+00	2.37E-07	7.94E-06	8.10E-06	1.45E-03	3.17E-03	3.33E-03	2.20E-03	4.00E-03	4.02E-03	1.12E-02	5.92E-02	5.93E-02	274.0106	410.517	212.2181	315.1829	211.4663	314.3523	1.29	1.3
1	20	0.015625	10000	1.00E+00	1.00E+00	1.00E+00	1.14E-06	1.88E-05	1.90E-05	6.41E-04	1.63E-02	1.65E-02	9.67E-04	2.17E-03	2.18E-03	6.90E-03	6.07E-02	6.05E-02	1109.6863	1660.9049	869.5254	1284.3108	874.524	1287.9372	1.28	1.27
1	24	0.007812	10000	1.01E+00	1.00E+00	1.00E+00	4.60E-06	3.20E-05	3.20E-05	2.89E-04	2.55E-02	2.55E-02	4.36E-04	1.45E-03	1.48E-03	4.43E-03	6.10E-02	6.26E-02	4554.3334	6945.919	3547.7633	5285.1914	3563.0244	5294.8479	1.28	1.28



==> chapters/dat_N/notes.txt <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.50 14.40 10.90 5.33e-05 8.09e-04 8.08e-04 2.52e-02 2.53e-02 6.85e-02 3.90e-02 3.92e-02 4.70e-02 8.48e-02 8.52e-02 1.07e-01 0.2751 0.2751 0.0411 0.0411 0.0375 0.0375 6.69 7.33 
2 0.250000 100 1.34 6.23 3.72 1.93e-06 7.86e-05 5.48e-05 2.90e-02 2.90e-02 3.31e-02 4.49e-02 4.49e-02 4.54e-02 8.89e-02 8.89e-02 9.02e-02 0.0637 0.3387 0.0612 0.1023 0.0495 0.0870 1.04 1.29 
3 0.250000 1000 1.02 2.22 1.84 8.70e-08 6.01e-06 1.62e-06 2.96e-02 2.94e-02 3.00e-02 4.58e-02 4.56e-02 4.58e-02 8.97e-02 8.91e-02 8.97e-02 1.0485 1.3873 0.5506 0.6530 0.3989 0.4859 1.90 2.63 
4 0.250000 10000 1.00 1.04 1.00 6.50e-10 3.27e-07 3.23e-07 2.96e-02 2.97e-02 2.98e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 5.0304 6.4177 3.5402 4.1932 3.4926 3.9785 1.42 1.44 
5 0.125000 10 4.30 27.70 18.00 5.78e-05 8.92e-04 8.87e-04 1.14e-02 1.13e-02 4.89e-02 1.74e-02 1.72e-02 1.74e-02 7.39e-02 7.28e-02 7.11e-02 0.0367 6.4544 0.0299 4.2230 0.0264 4.0049 1.23 1.39 
6 0.125000 100 1.63 11.86 8.49 4.04e-17 7.99e-05 7.68e-05 9.01e-03 9.07e-03 1.32e-02 1.37e-02 1.38e-02 1.44e-02 3.95e-02 3.99e-02 4.33e-02 0.2350 6.6894 0.1874 4.4105 0.1746 4.1794 1.25 1.35 
7 0.125000 1000 1.08 3.31 2.61 2.34e-07 4.98e-06 4.01e-06 9.42e-03 9.37e-03 9.88e-03 1.43e-02 1.43e-02 1.45e-02 3.93e-02 3.86e-02 3.97e-02 1.8791 8.5685 1.5537 5.9642 1.5281 5.7075 1.21 1.23 
8 0.125000 10000 1.00 1.66 1.59 4.50e-09 3.10e-07 2.65e-07 9.47e-03 9.50e-03 9.57e-03 1.44e-02 1.45e-02 1.45e-02 3.92e-02 3.94e-02 3.95e-02 18.4550 27.0235 14.9246 20.8888 14.7919 20.4995 1.24 1.25 
9 0.062500 10 6.80 79.60 36.70 8.66e-16 5.97e-04 5.95e-04 4.69e-03 4.71e-03 3.14e-02 7.10e-03 7.13e-03 8.04e-03 4.46e-02 4.47e-02 4.59e-02 0.1720 27.1955 0.1815 21.0704 0.1031 20.6026 0.95 1.67 
10 0.062500 100 2.12 26.76 21.43 2.03e-06 9.00e-05 9.03e-05 3.20e-03 3.22e-03 7.30e-03 4.84e-03 4.88e-03 5.88e-03 2.12e-02 2.12e-02 3.32e-02 0.9048 28.1003 0.7820 21.8524 0.7349 21.3374 1.16 1.23 
11 0.062500 1000 1.18 6.01 4.69 3.24e-07 6.77e-06 6.41e-06 3.46e-03 3.46e-03 3.85e-03 5.23e-03 5.23e-03 5.33e-03 1.96e-02 1.91e-02 2.01e-02 7.2774 35.3777 5.9102 27.7626 5.8127 27.1502 1.23 1.25 
12 0.062500 10000 1.02 2.05 1.95 7.72e-09 2.67e-07 2.06e-07 3.49e-03 3.50e-03 3.54e-03 5.28e-03 5.29e-03 5.31e-03 1.95e-02 1.94e-02 1.96e-02 70.0842 105.4619 55.6667 83.4293 55.2350 82.3852 1.26 1.27 
13 0.031250 10 11.70 246.50 83.40 1.80e-15 2.58e-04 3.03e-04 3.29e-03 3.30e-03 1.66e-02 4.97e-03 4.99e-03 5.74e-03 3.37e-02 3.38e-02 3.63e-02 0.9413 106.4032 1.2886 84.7179 0.6248 83.0100 0.73 1.51 
14 0.031250 100 3.28 69.01 51.14 1.09e-06 9.56e-05 9.68e-05 1.44e-03 1.48e-03 5.42e-03 2.17e-03 2.24e-03 3.35e-03 2.25e-02 2.38e-02 3.96e-02 4.1322 110.5354 5.0151 89.7330 4.2839 87.2939 0.82 0.96 
15 0.031250 1000 1.33 12.86 10.87 4.67e-07 8.53e-06 8.63e-06 1.43e-03 1.46e-03 1.80e-03 2.15e-03 2.21e-03 2.28e-03 1.13e-02 1.22e-02 1.29e-02 29.5580 140.0934 26.5570 116.2901 25.6757 112.9695 1.11 1.15 
16 0.031250 10000 1.06 2.87 2.70 1.43e-08 5.67e-07 5.56e-07 1.46e-03 1.50e-03 1.54e-03 2.20e-03 2.27e-03 2.28e-03 1.12e-02 1.17e-02 1.19e-02 278.4945 418.5879 223.5575 339.8475 222.6708 335.6403 1.25 1.25 
17 0.015625 10 18.50 680.60 186.30 4.75e-07 1.45e-04 1.54e-04 3.19e-03 3.19e-03 9.50e-03 4.81e-03 4.81e-03 5.05e-03 3.16e-02 3.16e-02 3.26e-02 5.8552 424.4431 25.0331 364.8807 7.5774 343.2177 0.23 0.77 
18 0.015625 100 6.91 150.75 108.03 6.02e-06 9.57e-05 9.80e-05 7.16e-04 7.20e-04 8.23e-03 1.08e-03 1.09e-03 1.91e-03 2.10e-02 2.10e-02 3.26e-02 26.0797 450.5228 61.7081 426.5888 46.6127 389.8304 0.42 0.56 
19 0.015625 1000 1.61 31.49 29.40 6.60e-07 9.45e-06 9.47e-06 6.18e-04 6.33e-04 9.64e-04 9.34e-04 9.55e-04 1.04e-03 7.37e-03 7.77e-03 9.10e-03 126.3519 576.8748 186.3568 612.9456 179.9649 569.7953 0.68 0.70 
20 0.015625 10000 1.12 5.29 5.13 1.43e-08 7.80e-07 7.75e-07 6.42e-04 6.71e-04 7.02e-04 9.68e-04 1.01e-03 1.02e-03 6.92e-03 7.44e-03 7.65e-03 1136.2419 1713.1166 988.0299 1600.9755 990.7955 1560.5907 1.15 1.15 
21 0.007812 10 32.70 1798.10 407.80 3.23e-06 7.58e-05 7.76e-05 3.05e-03 3.05e-03 6.09e-03 4.61e-03 4.61e-03 4.80e-03 3.02e-02 3.02e-02 3.11e-02 40.6819 1753.7986 435.2342 2036.2097 102.5209 1663.1116 0.09 0.40 
22 0.007812 100 15.26 332.74 206.80 6.87e-06 7.37e-05 7.72e-05 5.23e-04 5.24e-04 1.12e-02 7.89e-04 7.91e-04 1.20e-03 1.80e-02 1.82e-02 2.20e-02 219.0819 1972.8805 834.4223 2870.6320 525.8912 2189.0028 0.26 0.42 
23 0.007812 1000 2.09 87.07 79.16 6.42e-07 9.80e-06 9.79e-06 2.81e-04 2.86e-04 6.48e-04 4.25e-04 4.32e-04 5.62e-04 6.54e-03 7.10e-03 1.70e-02 582.2448 2555.1252 2397.7612 5268.3932 2218.1975 4407.2003 0.24 0.26 
24 0.007812 10000 1.19 12.56 12.28 2.64e-08 9.13e-07 9.21e-07 2.87e-04 3.02e-04 3.31e-04 4.33e-04 4.56e-04 4.66e-04 4.41e-03 4.93e-03 5.14e-03 4790.0038 7345.1290 6206.8995 11475.2927 6148.9158 10556.1161 0.77 0.78 


==> chapters/dat_N/scpu.dat <==
ctol	N	L	R
1	8352	6302.65	6295.96
10	8727.1	6506	6512
100	8817.98	8930.1	8788.82	



==> chapters/dat_N/smin1_6T100E10.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.55	14.62	15.18	0.0000294	0.000767	0.000875	0.058	0.058	0.0485	0.0485	0.0468	0.0468	1.2	1.24
2	0.25	100	1.34	6.23	3.71	0.00000142	0.0000786	0.0000582	0.4046	0.4626	0.3217	0.3702	0.2731	0.3199	1.26	1.48
3	0.25	1000	1.02	2.22	1.84	0.0000000853	0.00000601	0.00000163	3.5786	4.0412	2.4985	2.8687	2.401	2.7209	1.43	1.49
4	0.25	10000	1	1.04	1	6.39E-10	0.000000327	0.000000323	34.6591	38.7003	23.0289	25.8976	22.6186	25.3395	1.51	1.53
5	0.125	10	4.25	27.19	26.54	0.0000436	0.000911	0.000871	0.2503	38.9506	0.1831	26.0807	0.1775	25.517	1.37	1.41
6	0.125	100	1.64	11.87	8.52	0.0000000973	0.00008	0.0000783	1.5857	40.5363	1.322	27.4027	1.2075	26.7245	1.2	1.31
7	0.125	1000	1.08	3.31	2.62	0.000000257	0.00000498	0.00000396	13.7121	54.2484	10.5376	37.9403	10.2408	36.9653	1.3	1.34
8	0.125	10000	1	1.66	1.59	0.00000000439	0.00000031	0.000000264	134.2171	188.4655	99.7621	137.7024	99.1025	136.0678	1.35	1.35
9	0.0625	10	6.89	82.58	74.71	0.0000096	0.000567	0.000556	1.4385	189.904	1.0786	138.781	0.9995	137.0673	1.33	1.44
10	0.0625	100	2.12	26.75	23.76	0.00000264	0.0000898	0.0000915	7.081	196.985	5.8254	144.6064	5.4486	142.5159	1.22	1.3
11	0.0625	1000	1.18	6.01	4.69	0.00000033	0.00000676	0.00000648	55.9584	252.9434	40.1016	184.708	38.8049	181.3208	1.4	1.44
12	0.0625	10000	1.02	2.05	1.95	0.0000000077	0.000000267	0.000000207	529.4006	782.344	361.7581	546.4661	360.2247	541.5455	1.46	1.47
13	0.03125	10	11.72	243.94	157.9	0.00000634	0.000274	0.0003	8.3044	790.6484	11.5558	558.0219	7.9977	549.5432	0.72	1.04
14	0.03125	100	3.27	68.92	65.55	0.00000136	0.0000948	0.0000941	33.4117	824.0601	42.7444	600.7663	41.3335	590.8767	0.78	0.81
15	0.03125	1000	1.33	12.86	10.98	0.000000475	0.00000854	0.00000863	216.1604	1040.2205	186.8724	787.6387	178.3339	769.2106	1.16	1.21
16	0.03125	10000	1.06	2.87	2.7	0.0000000143	0.000000568	0.000000556	1989.0335	3029.254	1447.2288	2234.8675	1446.6128	2215.8234	1.37	1.37
17	0.015625	10	18.52	676.94	454.3	0.0000119	0.000141	0.000152	51.7034	3080.9574	210.2391	2445.1066	148.3645	2364.1879	0.25	0.35
18	0.015625	100	6.94	150.7	134.41	0.00000725	0.0000952	0.0000965	231.1924	3312.1498	469.8029	2914.9095	422.2065	2786.3944	0.49	0.55
19	0.015625	1000	1.61	31.49	30.28	0.000000662	0.00000945	0.00000949	968.6408	4280.7906	1455.5626	4370.4721	1445.4343	4231.8287	0.67	0.67
20	0.015625	10000	1.12	5.29	5.14	0.0000000143	0.000000781	0.000000777	8215.9128	12496.7034	7023.384	11393.8561	6908.9828	11140.8115	1.17	1.19
21	0.007812	10	32.6	1717.24	1189	6.02E-06	7.37E-05	7.56E-05	343.8826	12840.586	3518.8227	14912.6788	2456.5977	13597.4092	0.1	0.14
22	0.007812	100	15.71	333.63	277.26	9.04E-06	7.36E-05	7.69E-05	1919.8183	14760.4043	7039.5145	21952.1933	5930.0852	19527.4944	0.27	0.32
23	0.007812	1000	2.09	87.08	85.09	6.33E-07	9.80E-06	9.82E-06	4311.8962	19072.3005	20101	42053.1933	19521.3322	39048.8266	0.21	0.22


==> chapters/dat_N/st100e10.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.55	14.62	15.18	0.0000294	0.000767	0.000875	0.058	0.058	0.0485	0.0485	0.0468	0.0468	1.2	1.24
2	0.25	100	1.34	6.23	3.71	0.00000142	0.0000786	0.0000582	0.4046	0.4626	0.3217	0.3702	0.2731	0.3199	1.26	1.48
3	0.25	1000	1.02	2.22	1.84	0.0000000853	0.00000601	0.00000163	3.5786	4.0412	2.4985	2.8687	2.401	2.7209	1.43	1.49
4	0.25	10000	1	1.04	1	6.39E-10	0.000000327	0.000000323	34.6591	38.7003	23.0289	25.8976	22.6186	25.3395	1.51	1.53
5	0.125	10	4.25	27.19	26.54	0.0000436	0.000911	0.000871	0.2503	38.9506	0.1831	26.0807	0.1775	25.517	1.37	1.41
6	0.125	100	1.64	11.87	8.52	0.0000000973	0.00008	0.0000783	1.5857	40.5363	1.322	27.4027	1.2075	26.7245	1.2	1.31
7	0.125	1000	1.08	3.31	2.62	0.000000257	0.00000498	0.00000396	13.7121	54.2484	10.5376	37.9403	10.2408	36.9653	1.3	1.34
8	0.125	10000	1	1.66	1.59	0.00000000439	0.00000031	0.000000264	134.2171	188.4655	99.7621	137.7024	99.1025	136.0678	1.35	1.35
9	0.0625	10	6.89	82.58	74.71	0.0000096	0.000567	0.000556	1.4385	189.904	1.0786	138.781	0.9995	137.0673	1.33	1.44
10	0.0625	100	2.12	26.75	23.76	0.00000264	0.0000898	0.0000915	7.081	196.985	5.8254	144.6064	5.4486	142.5159	1.22	1.3
11	0.0625	1000	1.18	6.01	4.69	0.00000033	0.00000676	0.00000648	55.9584	252.9434	40.1016	184.708	38.8049	181.3208	1.4	1.44
12	0.0625	10000	1.02	2.05	1.95	0.0000000077	0.000000267	0.000000207	529.4006	782.344	361.7581	546.4661	360.2247	541.5455	1.46	1.47
13	0.03125	10	11.72	243.94	157.9	0.00000634	0.000274	0.0003	8.3044	790.6484	11.5558	558.0219	7.9977	549.5432	0.72	1.04
14	0.03125	100	3.27	68.92	65.55	0.00000136	0.0000948	0.0000941	33.4117	824.0601	42.7444	600.7663	41.3335	590.8767	0.78	0.81
15	0.03125	1000	1.33	12.86	10.98	0.000000475	0.00000854	0.00000863	216.1604	1040.2205	186.8724	787.6387	178.3339	769.2106	1.16	1.21
16	0.03125	10000	1.06	2.87	2.7	0.0000000143	0.000000568	0.000000556	1989.0335	3029.254	1447.2288	2234.8675	1446.6128	2215.8234	1.37	1.37
17	0.015625	10	18.52	676.94	454.3	0.0000119	0.000141	0.000152	51.7034	3080.9574	210.2391	2445.1066	148.3645	2364.1879	0.25	0.35
18	0.015625	100	6.94	150.7	134.41	0.00000725	0.0000952	0.0000965	231.1924	3312.1498	469.8029	2914.9095	422.2065	2786.3944	0.49	0.55
19	0.015625	1000	1.61	31.49	30.28	0.000000662	0.00000945	0.00000949	968.6408	4280.7906	1455.5626	4370.4721	1445.4343	4231.8287	0.67	0.67
20	0.015625	10000	1.12	5.29	5.14	0.0000000143	0.000000781	0.000000777	8215.9128	12496.7034	7023.384	11393.8561	6908.9828	11140.8115	1.17	1.19
21	0.007812	10	32.6	1717.24	1189	6.02E-06	7.37E-05	7.56E-05	343.8826	12840.586	3518.8227	14912.6788	2456.5977	13597.4092	0.1	0.14
22	0.007812	100	15.71	333.63	277.26	9.04E-06	7.36E-05	7.69E-05	1919.8183	14760.4043	7039.5145	21952.1933	5930.0852	19527.4944	0.27	0.32
23	0.007812	1000	2.09	87.08	85.09	6.33E-07	9.80E-06	9.82E-06	4311.8962	19072.3005	20101	42053.1933	19521.3322	39048.8266	0.21	0.22
24	0.007812	10000	1.19	12.55	12.37	2.62e-08	9.13e-07	9.15e-07	32497.9022	39308.0657	49030.5932	82005.5801	54272.2646	84510.2772	0.66	0.60


==> chapters/dat_N/st10e1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.42	7.99	5.89	0.00054	0.00812	0.00731	0.0496	0.0496	0.0371	0.0371	0.0327	0.0327	1.34	1.52
2	0.25	100	1.17	2.31	1.97	0.0000771	0.000613	0.000567	0.3396	0.3892	0.2564	0.2935	0.2495	0.2822	1.32	1.36
3	0.25	1000	1	1.01	1	0.000000635	0.000034	0.000032	3.1552	3.5444	2.1303	2.4238	2.3186	2.6008	1.48	1.36
4	0.25	10000	1	1	1	6.39E-10	0.00000036	0.000000323	31.4015	34.9459	21.2358	23.6596	21.49	24.0908	1.48	1.46
5	0.125	10	3.71	12.06	9.31	0.00162	0.00806	0.0086	0.2043	35.1502	0.121	23.7806	0.1119	24.2027	1.69	1.83
6	0.125	100	1.44	4.19	3.9	0.000116	0.000759	0.000716	1.3432	36.4934	0.962	24.7426	0.9468	25.1495	1.4	1.42
7	0.125	1000	1.02	1.52	1.48	0.00000257	0.0000437	0.0000428	12.0326	48.526	8.8581	33.6007	8.8103	33.9598	1.36	1.37
8	0.125	10000	1	1	1	0.00000000627	0.00000105	0.000000995	119.7772	168.3032	86.9472	120.5479	86.9429	120.9027	1.38	1.38
9	0.0625	10	6.54	25.57	18.43	0.000743	0.00575	0.00579	1.2063	169.5095	0.5398	121.0877	0.486	121.3887	2.23	2.48
10	0.0625	100	1.89	9.12	8.59	0.000111	0.000871	0.000848	5.7855	175.295	3.7877	124.8754	3.9933	125.382	1.53	1.45
11	0.0625	1000	1.11	2.07	2.02	0.00000275	0.0000666	0.0000665	46.8234	222.1184	32.7373	157.6127	32.9078	158.2898	1.43	1.42
12	0.0625	10000	1	1	1	0.0000000414	0.00000294	0.00000289	454.0926	676.211	313.9201	471.5328	313.922	472.2118	1.45	1.45
13	0.03125	10	11.47	64.21	43.3	0.000163	0.00286	0.00303	7.2486	683.4596	3.6241	475.1569	2.8555	475.0673	2	2.54
14	0.03125	100	2.91	22.46	19.39	0.000171	0.000924	0.000916	27.7857	711.2453	20.325	495.4819	19.2565	494.3238	1.37	1.44
15	0.03125	1000	1.23	4.19	4.17	0.00000393	0.0000794	0.0000784	190.5081	901.7534	134.8952	630.3771	135.7592	630.083	1.41	1.4
16	0.03125	10000	1	1.05	1.06	0.000000217	0.00000738	0.00000732	1750.6636	2652.417	1218.6096	1848.9867	1222.9863	1853.0693	1.44	1.43
17	0.015625	10	18.37	168.83	102.31	0.0000646	0.00145	0.00154	45.0936	2697.5106	42.0302	1891.0169	27.4418	1880.5111	1.07	1.64
18	0.015625	100	6.32	50.59	39.92	0.000137	0.00094	0.000959	194.6797	2892.1903	160.0038	2051.0207	136.2842	2016.7953	1.22	1.43
19	0.015625	1000	1.46	9.63	9.31	0.00000499	0.0000902	0.0000906	830.0894	3722.2797	695.0618	2746.0825	688.0642	2704.8595	1.19	1.21
20	0.015625	10000	1.04	2.01	2.02	0.000000411	0.00000624	0.00000618	7214.573	10936.8527	5063.9652	7810.0477	5046.8236	7751.6831	1.42	1.43
21	0.007812	10	32.52	444.08	233.41	1.91E-05	7.52E-04	7.75E-04	513.3402	11450.1929	1696.862	9506.9097	901.3905	8653.0736	0.3	0.57
22	0.007812	100	14.42	101.78	76.23	9.85E-05	7.44E-04	7.72E-04	2600.21	14050.4029	4013.2768	13520.1865	3107.4979	11760.5715	0.65	0.84
23	0.007812	1000	1.91	22.73	23.05	7.34E-06	8.89E-05	8.78E-05	5576.1725	19626.5754	11376.5327	24896.7192	11088.5475	22849.119	0.49	0.5
24	0.007812	10000	1.13	3.66	3.69	2.98e-07	8.80e-06	8.75e-06	36244.0068	44933.7295	30842.1917	47928.8631	30594.6433	45692.0792	1.18	1.18


==> chapters/ep/epdcpuep1.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD
1	0.25	10	3	15	10.9	5.33E-05	8.09E-04	8.08E-04	0.40	0.40	0.02	0.02	0.0077	0.01	17.08	8.18
2	0.25	100	2	7	3.72	1.93E-06	7.86E-05	5.48E-05	0.15	0.55	0.07	0.09	0.0441	0.05	2.16	3
3	0.25	1000	2	3	1.84	8.70E-08	6.01E-06	1.62E-06	0.74	1.29	0.73	0.82	0.39	0.44	1.02	1.65
4	0.25	10000	1	2	1	6.50E-10	3.27E-07	3.23E-07	5.59	6.88	3.74	4.56	3.7521	4.19	1.49	1.49
5	0.125	10	5	28	18	5.78E-05	8.92E-04	8.87E-04	0.04	6.92	0.03	4.59	0.0245	4.22	1.28	1.29
6	0.125	100	2	12	8.49	4.04E-17	7.99E-05	7.68E-05	0.33	7.26	0.20	4.79	0.1804	4.40	1.63	1.72
7	0.125	1000	2	4	2.61	2.34E-07	4.98E-06	4.01E-06	2.16	9.41	1.72	6.51	1.5986	6.00	1.25	1.27
8	0.125	10000	2	2	1.59	4.50E-09	3.10E-07	2.65E-07	21.38	30.79	16.66	23.17	15.6138	21.61	1.28	1.28
9	0.063	10	7	80	36.7	8.66E-16	5.97E-04	5.95E-04	0.22	31.02	0.18	23.35	0.1027	21.71	1.26	1.32
10	0.063	100	3	27	21.43	2.03E-06	9.00E-05	9.03E-05	1.18	32.20	0.89	24.24	0.7605	22.47	1.32	1.37
11	0.063	1000	2	7	4.69	3.24E-07	6.77E-06	6.41E-06	9.08	41.28	6.78	31.02	6.0202	28.49	1.34	1.35
12	0.063	10000	2	3	1.95	7.72E-09	2.67E-07	2.06E-07	87.63	128.91	64.03	95.05	57.9296	86.42	1.37	1.42
13	0.031	10	12	247	83.4	1.80E-15	2.58E-04	3.03E-04	1.70	130.60	1.37	96.41	0.6253	87.05	1.24	1.41
14	0.031	100	4	70	51.14	1.09E-06	9.56E-05	9.68E-05	6.45	137.05	5.50	101.91	4.3539	91.40	1.17	1.18
15	0.031	1000	1.23	4.2	10.87	3.93E-06	7.93E-05	8.63E-06	39.72	176.77	28.34	130.25	26.0619	117.47	1.4	1.46
16	0.031	10000	2	3	2.7	1.43E-08	5.67E-07	5.56E-07	358.73	535.50	236.09	366.33	226.8782	344.34	1.52	1.53
17	0.015625	10	19	681	186.3	4.75E-07	1.45E-04	1.54E-04	21.30	556.81	33.97	400.30	5.3805	349.72	0.63	0.7
18	0.015625	100	7	151	108.03	6.02E-06	9.57E-05	9.80E-05	83.09	639.90	76.80	477.10	33.9394	383.66	1.08	1.16
19	0.015625	1000	2	32	29.4	6.60E-07	9.45E-06	9.47E-06	264.62	904.51	219.21	696.31	154.6106	538.27	1.21	1.26
20	0.015625	10000	2	6	5.13	1.43E-08	7.80E-07	7.75E-07	2084.36	2988.87	1058.78	1755.09	978.7025	1516.98	1.97	1.97
21	0.008	10	33	1799	407.8	3.23E-06	7.58E-05	7.76E-05	442.75	3431.63	606.36	2361.45	95.6353	1612.61	0.73	0.8
22	0.008	100	16	333	206.8	6.87E-06	7.37E-05	7.72E-05	2072.24	5503.87	1091.98	3453.43	496.8594	2109.47	1.9	2.2
23	0.008	1000	3	88	79.16	6.42E-07	9.80E-06	9.79E-06	3217.59	8721.46	3306.55	6759.98	2107.875	4217.35	0.97	1.04
24	0.008	10000	2	13	12.28	2.64E-08	9.13E-07	9.21E-07	20372.56	29094.03	7154.19	13914.17	6180.9334	10398.28	2.85	3.1


==> chapters/ep/epdcpuep10.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD
1	0.25	10	3	15	15.2	5.33E-05	8.09E-04	8.06E-04	0.40	0.40	0.02	0.02	0.0073	0.01	17.08	8.18
2	0.25	100	2	7	3.71	1.93E-06	7.86E-05	5.93E-05	0.15	0.55	0.07	0.09	0.0431	0.05	2.16	3
3	0.25	1000	2	3	1.84	8.70E-08	6.01E-06	1.63E-06	0.74	1.29	0.73	0.82	0.3902	0.44	1.02	1.65
4	0.25	10000	1	2	1	6.50E-10	3.27E-07	3.23E-07	5.59	6.88	3.74	4.56	3.7358	4.18	1.49	1.49
5	0.125	10	5	28	26.5	5.78E-05	8.92E-04	8.90E-04	0.04	6.92	0.03	4.59	0.0269	4.20	1.28	1.29
6	0.125	100	2	12	8.52	4.04E-17	7.99E-05	7.91E-05	0.33	7.26	0.20	4.79	0.1806	4.38	1.63	1.72
7	0.125	1000	2	4	2.62	2.34E-07	4.98E-06	3.95E-06	2.16	9.41	1.72	6.51	1.5923	5.98	1.25	1.27
8	0.125	10000	2	2	1.59	4.50E-09	3.10E-07	2.64E-07	21.38	30.79	16.66	23.17	15.5633	21.54	1.28	1.28
9	0.063	10	7	80	75	8.66E-16	5.97E-04	5.64E-04	0.22	31.02	0.18	23.35	0.1351	21.67	1.26	1.32
10	0.063	100	3	27	23.75	2.03E-06	9.00E-05	9.23E-05	1.18	32.20	0.89	24.24	0.781	22.46	1.32	1.37
11	0.063	1000	2	7	4.69	3.24E-07	6.77E-06	6.47E-06	9.08	41.28	6.78	31.02	6.017	28.47	1.34	1.35
12	0.063	10000	2	3	1.95	7.72E-09	2.67E-07	2.07E-07	87.63	128.91	64.03	95.05	57.3258	85.80	1.37	1.42
13	0.031	10	12	247	162	4.75E-07	1.45E-04	1.45E-04	1.70	130.60	1.37	96.41	0.9431	86.74	1.24	1.41
14	0.031	100	4	70	65.48	6.02E-06	9.57E-05	9.57E-05	6.45	137.05	5.50	101.91	4.9058	91.65	1.17	1.18
15	0.031	1000	1.23	4.2	10.98	6.60E-07	9.45E-06	9.47E-06	39.72	176.77	28.34	130.25	26.1453	117.79	1.4	1.46
16	0.031	10000	2	3	2.7	1.43E-08	7.80E-07	7.78E-07	358.73	535.50	236.09	366.33	226.622	344.41	1.52	1.53
17	0.015625	10	19	681	440.2	4.75E-07	1.45E-04	1.45E-04	21.30	556.81	33.97	400.30	11.2726	355.69	0.63	0.7
18	0.015625	100	7	151	134.45	6.02E-06	9.57E-05	9.57E-05	83.09	639.90	76.80	477.10	39.9038	395.59	1.08	1.16
19	0.015625	1000	2	32	30.27	6.60E-07	9.45E-06	9.47E-06	264.62	904.51	219.21	696.31	156.4076	552.00	1.21	1.26
20	0.015625	10000	2	6	5.14	1.43E-08	7.80E-07	7.78E-07	2084.36	2988.87	1058.78	1755.09	979.9994	1532.00	1.97	1.97
21	0.008	10	33	1799	1224.6	3.23E-06	7.58E-05	7.47E-05	442.75	3431.63	606.36	2361.45	275.7584	1807.76	0.73	0.8
22	0.008	100	16	333	277.1	6.87E-06	7.37E-05	7.61E-05	2072.24	5503.87	1091.98	3453.43	653.1347	2460.89	1.9	2.2
23	0.008	1000	3	88	85.09	6.42E-07	9.80E-06	9.80E-06	3217.59	8721.46	3306.55	6759.98	2238.1097	4699.00	0.97	1.04
24	0.008	10000	2	13	12.36	2.64E-08	9.13E-07	9.09E-07	20372.56	29094.03	7154.19	13914.17	6218.9945	10918.00	2.85	3.1


==> chapters/ep/eph.0078dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0078	100	1	7.81E-03	5.32E-02	5.23E-02	3.05E-02	1.84E-03	1.84E-03	3.02E-03	2.08E-02	2.08E-02	3.13E-02	15.26	332.74	206.8
0.0078	100	10	7.81E-04	5.32E-02	5.23E-02	4.84E-02	1.84E-03	1.84E-03	1.94E-03	2.08E-02	2.08E-02	2.18E-02	15.26	332.74	277.1
0.0078	100	100	7.81E-05	5.32E-02	5.23E-02	5.20E-02	1.84E-03	1.84E-03	1.85E-03	2.08E-02	2.08E-02	2.09E-02	15.26	332.74	323.08
0.0078	100	1000	7.81E-06	5.32E-02	5.23E-02	5.24E-02	1.84E-03	1.84E-03	1.84E-03	2.08E-02	2.08E-02	2.08E-02	15.26	332.74	323.98


==> chapters/ep/eph.0078dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0078	10	1	7.81E-03	1.51E-01	1.51E-01	1.37E-01	1.60E-02	1.60E-02	1.72E-02	7.10E-02	7.10E-02	7.35E-02	32.7	1798.1	407.8
0.0078	10	10	7.81E-04	1.51E-01	1.51E-01	1.49E-01	1.60E-02	1.60E-02	1.61E-02	7.10E-02	7.10E-02	7.13E-02	32.7	1798.1	1224.6
0.0078	10	100	7.81E-05	1.51E-01	1.51E-01	1.51E-01	1.60E-02	1.60E-02	1.60E-02	7.10E-02	7.10E-02	7.10E-02	32.7	1798.1	1713.2
0.0078	10	1000	7.81E-06	1.51E-01	1.51E-01	1.51E-01	1.60E-02	1.60E-02	1.60E-02	7.10E-02	7.10E-02	7.10E-02	32.7	1798.1	1802.3


==> chapters/ep/eph.0156dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0156	100	1	1.00E-02	4.74E-02	4.57E-02	3.61E-02	2.07E-03	2.07E-03	3.37E-03	2.40E-02	2.40E-02	3.47E-02	6.91	150.75	108.03
0.0156	100	10	1.00E-03	4.74E-02	4.57E-02	4.15E-02	2.07E-03	2.07E-03	2.14E-03	2.40E-02	2.40E-02	2.53E-02	6.91	150.75	134.45
0.0156	100	100	1.00E-04	4.74E-02	4.57E-02	4.53E-02	2.07E-03	2.07E-03	2.07E-03	2.40E-02	2.40E-02	2.42E-02	6.91	150.75	146.22
0.0156	100	1000	1.00E-05	4.74E-02	4.57E-02	4.57E-02	2.07E-03	2.07E-03	2.06E-03	2.40E-02	2.40E-02	2.41E-02	6.91	150.75	147.15


==> chapters/ep/eph.0156dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0156	10	1	1.56E-02	1.52E-01	1.52E-01	1.25E-01	1.58E-02	1.58E-02	1.82E-02	6.90E-02	6.90E-02	7.41E-02	18.5	680.6	186.3
0.0156	10	10	1.56E-03	1.52E-01	1.52E-01	1.50E-01	1.58E-02	1.58E-02	1.60E-02	6.90E-02	6.90E-02	6.95E-02	18.5	680.6	440.2
0.0156	10	100	1.56E-04	1.52E-01	1.52E-01	1.52E-01	1.58E-02	1.58E-02	1.58E-02	6.90E-02	6.90E-02	6.91E-02	18.5	680.6	625.3
0.0156	10	1000	1.56E-05	1.52E-01	1.52E-01	1.52E-01	1.58E-02	1.58E-02	1.58E-02	6.90E-02	6.90E-02	6.90E-02	18.5	680.6	643.3


==> chapters/ep/eph.0313dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0313	100	1	1.00E-02	4.34E-02	4.32E-02	4.95E-02	3.44E-03	3.47E-03	3.91E-03	4.39E-02	4.42E-02	4.31E-02	3.28	69.01	51.14
0.0313	100	10	1.00E-03	4.34E-02	4.32E-02	4.30E-02	3.44E-03	3.47E-03	3.48E-03	4.39E-02	4.42E-02	4.39E-02	3.28	69.01	65.48
0.0313	100	100	1.00E-04	4.34E-02	4.32E-02	4.31E-02	3.44E-03	3.47E-03	3.47E-03	4.39E-02	4.42E-02	4.42E-02	3.28	69.01	68.4
0.0313	100	1000	1.00E-05	4.34E-02	4.32E-02	4.31E-02	3.44E-03	3.47E-03	3.47E-03	4.39E-02	4.42E-02	4.42E-02	3.28	69.01	68.44


==> chapters/ep/eph.0313dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0313	10	1	3.12E-02	1.50E-01	1.49E-01	9.74E-02	1.54E-02	1.54E-02	2.02E-02	6.77E-02	6.77E-02	7.70E-02	11.7	246.5	83.4
0.0313	10	10	3.13E-03	1.50E-01	1.49E-01	1.44E-01	1.54E-02	1.54E-02	1.59E-02	6.77E-02	6.77E-02	6.85E-02	11.7	246.5	162
0.0313	10	100	3.13E-04	1.50E-01	1.49E-01	1.49E-01	1.54E-02	1.54E-02	1.55E-02	6.77E-02	6.77E-02	6.77E-02	11.7	246.5	209
0.0313	10	1000	3.13E-05	1.50E-01	1.49E-01	1.49E-01	1.54E-02	1.54E-02	1.55E-02	6.77E-02	6.77E-02	6.77E-02	11.7	246.5	217


==> chapters/ep/eph.0625dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0625	100	1	1.00E-02	7.62E-02	7.61E-02	8.31E-02	9.58E-03	9.62E-03	8.91E-03	7.20E-02	7.22E-02	6.90E-02	2.12	26.76	21.43
0.0625	100	10	1.00E-03	7.62E-02	7.61E-02	7.69E-02	9.58E-03	9.62E-03	9.53E-03	7.20E-02	7.22E-02	7.17E-02	2.12	26.76	23.75
0.0625	100	100	1.00E-04	7.62E-02	7.61E-02	7.64E-02	9.58E-03	9.62E-03	9.62E-03	7.20E-02	7.22E-02	7.22E-02	2.12	26.76	23.98
0.0625	100	1000	1.00E-05	7.62E-02	7.61E-02	7.63E-02	9.58E-03	9.62E-03	9.63E-03	7.20E-02	7.22E-02	7.23E-02	2.12	26.76	24.04


==> chapters/ep/eph.0625dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0625	10	1	6.25E-02	1.28E-01	1.27E-01	8.22E-02	1.55E-02	1.55E-02	2.34E-02	6.78E-02	6.79E-02	8.30E-02	6.8	79.6	36.7
0.0625	10	10	6.25E-03	1.28E-01	1.27E-01	1.17E-01	1.55E-02	1.55E-02	1.60E-02	6.78E-02	6.79E-02	6.94E-02	6.8	79.6	75
0.0625	10	100	6.25E-04	1.28E-01	1.27E-01	1.26E-01	1.55E-02	1.55E-02	1.55E-02	6.78E-02	6.79E-02	6.79E-02	6.8	79.6	79.1
0.0625	10	1000	6.25E-05	1.28E-01	1.27E-01	1.27E-01	1.55E-02	1.55E-02	1.55E-02	6.78E-02	6.79E-02	6.78E-02	6.8	79.6	79.8


==> chapters/ep/eph.125dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1.250000e-01	10	1	1.00e-01	7.32e-02	7.18e-02	1.46e-01	2.29e-02	2.29e-02	2.87e-02	8.00e-02	8.00e-02	8.93e-02	4.30	27.70	18.00
1.250000e-01	10	10	1.00e-02	7.32e-02	7.18e-02	6.72e-02	2.29e-02	2.29e-02	2.27e-02	8.00e-02	8.00e-02	7.96e-02	4.30	27.70	26.50
1.250000e-01	10	100	1.00e-03	7.32e-02	7.18e-02	7.14e-02	2.29e-02	2.29e-02	2.29e-02	8.00e-02	8.00e-02	7.99e-02	4.30	27.70	27.90
1.250000e-01	10	1000	1.00e-04	7.32e-02	7.18e-02	7.20e-02	2.29e-02	2.29e-02	2.29e-02	8.00e-02	8.00e-02	7.99e-02	4.30	27.70	28.30

==> dat/CPUC1.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	2	2.1	2.1	1.50E-02	6.59E-02	7.24E-02	0.3858	0.3858	0.0213	0.0213	0.0494	0.0494	18.13	7.81	1.88	2.01	2.09	2.08E-02	6.98E-02	7.25E-02	0.1276	0.1276	0.126	0.126	0.1155	0.1155	1.01	1.11
2	0.25	100	1	1	1.01	8.61E-04	3.18E-03	3.14E-03	0.1174	0.5032	0.0473	0.0686	0.0458	0.0952	2.48	2.56	1	1	1.01	8.32E-04	3.18E-03	3.14E-03	0.2507	0.3783	0.2072	0.3332	0.209	0.3245	1.21	1.2
3	0.25	1000	1	1	1	6.45E-07	3.47E-05	3.47E-05	0.7983	1.3015	0.4184	0.487	0.3945	0.4897	1.91	2.02	1	1	1	6.93E-07	3.47E-05	3.47E-05	1.6046	1.9829	1.1765	1.5097	1.1546	1.4791	1.36	1.39
4	0.25	10000	1	1	1	6.50E-10	3.60E-07	3.50E-07	5.2484	6.5499	4.0375	4.5245	3.56	4.0497	1.3	1.47	1	1	1	6.94E-10	3.60E-07	3.50E-07	13.9101	15.893	11.9129	13.4226	11.0443	12.5234	1.17	1.26
5	0.125	10	3.3	3.2	3.1	1.26E-02	7.85E-02	8.20E-02	0.0353	6.5852	0.0231	4.5476	0.0455	4.0952	1.53	0.78	3.35	3.19	2.85	1.38E-02	7.77E-02	8.65E-02	0.1926	16.0856	0.1368	13.5594	0.1321	12.6555	1.41	1.46
6	0.125	100	1.15	1.03	1.07	1.61E-03	7.11E-03	6.91E-03	0.2126	6.7978	0.1608	4.7084	0.1505	4.2457	1.32	1.41	1.14	1.03	1.07	1.59E-03	7.12E-03	6.94E-03	0.7152	16.8008	0.5249	14.0843	0.5256	13.1811	1.36	1.36
7	0.125	1000	1	1	1	5.18E-06	9.91E-05	9.88E-05	2	8.7978	1.5279	6.2363	1.5766	5.8223	1.31	1.27	1	1	1	5.13E-06	9.91E-05	9.87E-05	6.4128	23.2136	4.7419	18.8262	4.6778	17.8589	1.35	1.37
8	0.125	10000	1	1	1	6.14E-09	1.05E-06	1.06E-06	19.885	28.6828	15.4702	21.7065	15.3683	21.1906	1.29	1.29	1	1	1	6.02E-09	1.05E-06	1.06E-06	63.5091	86.7227	39.1584	57.9846	44.9524	62.8113	1.62	1.41
9	0.063	10	5.3	7	7.4	1.25E-02	4.76E-02	5.23E-02	0.1994	28.8822	0.0853	21.7918	0.1721	21.3627	2.34	1.16	5.45	6.96	7.62	1.19E-02	4.85E-02	5.24E-02	0.7543	87.477	0.2965	58.2811	0.3025	63.1138	2.54	2.49
10	0.063	100	1.58	1.72	1.68	1.16E-03	7.24E-03	7.46E-03	1.0186	29.9008	0.6199	22.4117	0.5497	21.9124	1.64	1.85	1.59	1.73	1.7	1.00E-03	7.15E-03	7.48E-03	2.793	90.27	1.9486	60.2297	1.9153	65.0291	1.43	1.46
11	0.063	1000	1	1	1	3.01E-05	2.53E-04	2.57E-04	8.1802	38.081	6.0208	28.4325	6.11	28.0224	1.36	1.34	1	1	1	3.01E-05	2.53E-04	2.57E-04	25.7586	116.0286	16.8579	77.0876	17.103	82.1321	1.53	1.51
12	0.063	10000	1	1	1	4.18E-08	2.94E-06	3.01E-06	83.1821	121.2631	61.3453	89.7778	53.4361	81.4585	1.36	1.56	1	1	1	4.18E-08	2.94E-06	3.01E-06	254.1698	370.1984	169.6638	246.7514	174.8924	257.0245	1.5	1.45
13	0.05	10	10.8	15.8	18.9	3.56E-03	2.67E-02	2.94E-02	1.5629	122.826	0.3691	90.1469	0.3845	81.843	4.23	4.06	10.89	16.14	18.88	5.04E-03	2.72E-02	2.87E-02	5.5433	375.7417	1.1024	247.8538	1.1581	258.1826	5.03	4.79
14	0.05	100	2.21	2.45	2.37	1.29E-03	7.68E-03	8.05E-03	4.9602	127.7862	2.5996	92.7465	2.6108	84.4538	1.91	1.9	2.2	2.4	2.31	1.59E-03	7.76E-03	8.19E-03	16.22	391.9617	6.5724	254.4262	7.306	265.4886	2.47	2.22
15	0.05	1000	1.04	1	1	1.01E-04	5.00E-04	5.00E-04	36.574	164.3602	24.7915	117.538	23.1808	107.6346	1.48	1.58	1.04	1	1	9.86E-05	5.00E-04	4.99E-04	115.2476	507.2093	66.9842	321.4104	71.1391	336.6277	1.72	1.62
16	0.05	10000	1	1	1	2.37E-07	7.94E-06	8.11E-06	359.5	523.8602	246.2416	363.7796	236.5749	344.2095	1.46	1.52	1	1	1	2.41E-07	7.94E-06	8.11E-06	1023.722	1530.9313	626.5612	947.9716	626.2909	962.9186	1.63	1.63
17	0.031	10	18	40.9	44.9	5.56E-04	1.44E-02	1.48E-02	21.8897	545.7499	2.5789	366.3585	2.6765	346.886	8.49	8.18	17.7	41.49	45.03	1.32E-03	1.42E-02	1.44E-02	67.6118	1598.5431	12.1497	960.1213	12.7482	975.6668	5.56	5.3
18	0.031	100	3.53	3.85	3.72	1.98E-03	8.20E-03	8.43E-03	49.4019	595.1518	11.3004	377.6589	10.5853	357.4713	4.37	4.67	3.63	3.79	3.61	2.31E-03	8.22E-03	8.59E-03	163.5185	1762.0616	30.5172	990.6385	30.9566	1006.6234	5.36	5.28
19	0.031	1000	1.26	1.01	1.02	1.16E-04	7.34E-04	7.39E-04	241.6702	836.822	99.9342	477.5931	97.1185	454.5898	2.42	2.49	1.27	1.01	1.02	1.12E-04	7.35E-04	7.39E-04	709.1285	2471.1901	259.5485	1250.187	260.6931	1267.3165	2.73	2.72
20	0.031	10000	1	1	1	1.14E-06	1.88E-05	1.91E-05	2101.1878	2938.0098	1001.9433	1479.5364	1023.0146	1477.6044	2.1	2.05	1	1	1	1.16E-06	1.88E-05	1.91E-05	6089.9978	8561.1879	2581.7084	3831.8954	2598.7405	3866.057	2.36	2.34
21	0.008	10	32.3	111	108.8	2.55E-04	7.45E-03	7.37E-03	498.9777	3436.9875	35.8798	1515.4162	35.2073	1512.8117	13.91	14.17	31.97	112.59	110.72	6.64E-04	7.46E-03	7.45E-03	1529.964	10091.1519	209.5104	4041.4058	198.2372	4064.2942	7.3	7.72
22	0.008	100	9.51	8.18	8.09	1.52E-03	6.79E-03	7.22E-03	1508.536	4945.5235	60.9234	1576.3396	58.4152	1571.2269	24.76	25.82	9.18	8.24	8.16	1.58E-03	6.75E-03	7.20E-03	4798.2328	14889.3847	216.1813	4257.5871	208.2288	4272.523	22.2	23.04




==> dat/CPUC10.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	2.4	8	7.6	5.37E-04	7.94E-03	8.28E-03	0.37	0.37	0.02	0.02	0.08	0.08	16.57	4.63	2.38	7.98	7.53	7.12E-04	8.10E-03	8.51E-03	0.16	0.16	0.17	0.17	0.17	0.17	0.94	0.96
2	0.25	100	1.19	2.31	1.97	6.25E-05	6.13E-04	5.78E-04	0.17	0.54	0.07	0.09	0.05	0.13	2.57	3.29	1.17	2.3	1.97	6.56E-05	6.15E-04	5.77E-04	0.33	0.50	0.28	0.45	0.28	0.44	1.19	1.21
3	0.25	1000	1	1.01	1	6.45E-07	3.40E-05	3.20E-05	1.07	1.61	0.72	0.80	0.47	0.60	1.49	2.3	1	1.01	1	6.93E-07	3.40E-05	3.21E-05	1.82	2.32	1.16	1.61	1.20	1.64	1.58	1.52
4	0.25	10000	1	1	1	6.50E-10	3.60E-07	3.23E-07	5.58	7.19	4.02	4.82	3.95	4.55	1.39	1.41	1	1	1	6.94E-10	3.60E-07	3.24E-07	16.05	18.37	10.49	12.09	10.71	12.35	1.53	1.5
5	0.125	10	3.7	12.1	12	1.24E-03	7.97E-03	7.98E-03	0.04	7.23	0.03	4.85	0.03	4.58	1.33	1.4	3.76	12.04	11.99	1.44E-03	8.14E-03	7.99E-03	0.25	18.62	0.20	12.29	0.20	12.56	1.27	1.25
6	0.125	100	1.44	4.2	3.95	1.16E-04	7.59E-04	7.44E-04	0.33	7.56	0.19	5.04	0.18	4.75	1.8	1.89	1.44	4.18	3.95	1.13E-04	7.60E-04	7.43E-04	0.84	19.46	0.62	12.91	0.64	13.20	1.34	1.3
7	0.125	1000	1.02	1.52	1.49	2.63E-06	4.37E-05	4.24E-05	2.13	9.70	1.68	6.72	1.67	6.42	1.27	1.28	1.02	1.52	1.49	2.79E-06	4.38E-05	4.23E-05	6.26	25.72	4.63	17.54	4.62	17.81	1.35	1.36
8	0.125	10000	1	1	1	6.14E-09	1.05E-06	9.95E-07	21.53	31.23	16.70	23.42	16.52	22.94	1.29	1.3	1	1	1	6.02E-09	1.05E-06	9.95E-07	60.77	86.49	43.42	60.96	43.32	61.13	1.4	1.4
9	0.063	10	6.5	25.3	25.1	7.10E-04	5.91E-03	5.62E-03	0.22	31.45	0.11	23.53	0.11	23.05	2.02	1.96	6.58	25.84	24.68	7.80E-04	5.60E-03	5.77E-03	0.90	87.39	0.41	61.37	0.43	61.57	2.17	2.07
10	0.063	100	1.88	9.1	9	1.05E-04	8.75E-04	8.59E-04	1.09	32.53	0.73	24.26	0.72	23.76	1.5	1.51	1.89	9.11	8.96	1.19E-04	8.74E-04	8.69E-04	3.45	90.83	2.09	63.46	2.11	63.67	1.65	1.64
11	0.063	1000	1.11	2.07	2.03	2.70E-06	6.67E-05	6.67E-05	8.89	41.42	6.30	30.55	6.44	30.20	1.41	1.38	1.11	2.07	2.02	2.80E-06	6.66E-05	6.68E-05	26.87	117.71	16.83	80.29	16.89	80.56	1.6	1.59
12	0.063	10000	1	1	1	4.18E-08	2.94E-06	2.89E-06	87.22	128.64	62.09	92.64	61.82	92.02	1.4	1.41	1	1	1	4.18E-08	2.94E-06	2.89E-06	250.75	368.45	155.76	236.05	156.18	236.74	1.61	1.61
13	0.05	10	11.4	62.4	60.1	2.04E-04	2.90E-03	2.87E-03	1.69	130.33	0.60	93.24	0.59	92.61	2.83	2.89	11.39	64.6	59.94	1.95E-04	2.86E-03	2.90E-03	7.10	375.55	2.02	238.07	1.91	238.65	3.52	3.72
14	0.05	100	2.91	22.49	22.08	1.73E-04	9.22E-04	9.24E-04	6.07	136.40	3.53	96.77	3.50	96.11	1.72	1.73	2.91	22.32	21.94	1.70E-04	9.17E-04	9.21E-04	22.34	397.89	10.40	248.47	10.34	248.99	2.15	2.16
15	0.05	1000	1.23	4.2	4.21	3.93E-06	7.93E-05	7.81E-05	39.51	175.91	25.98	122.75	26.17	122.28	1.52	1.51	1.23	4.19	4.2	3.83E-06	7.95E-05	7.82E-05	128.04	525.92	68.50	316.96	68.29	317.28	1.87	1.87
16	0.05	10000	1	1.05	1.06	2.16E-07	7.38E-06	7.31E-06	366.07	541.98	246.23	368.97	247.24	369.52	1.49	1.48	1	1.05	1.06	2.22E-07	7.38E-06	7.32E-06	1139.92	1665.85	619.52	936.49	621.66	938.93	1.84	1.83
17	0.031	10	18.3	158.8	146.7	1.35E-04	1.42E-03	1.46E-03	22.19	564.17	9.26	378.24	7.21	376.73	2.4	3.08	18.29	169.95	156.41	8.70E-05	1.46E-03	1.49E-03	97.58	1763.43	38.89	975.37	36.66	975.59	2.51	2.66
18	0.031	100	6.37	50.66	50.51	1.33E-04	9.42E-04	9.43E-04	81.25	645.42	34.40	412.63	32.05	408.78	2.36	2.54	6.22	50.46	50.51	1.53E-04	9.38E-04	9.31E-04	357.71	2121.14	120.32	1095.69	120.43	1096.02	2.97	2.97
19	0.031	1000	1.46	9.63	9.61	4.95E-06	9.03E-05	8.97E-05	263.10	908.52	137.67	550.31	134.59	543.37	1.91	1.95	1.46	9.63	9.61	5.35E-06	9.02E-05	8.99E-05	1001.47	3122.61	387.10	1482.79	386.57	1482.59	2.59	2.59
20	0.031	10000	1.04	2.01	2.02	4.10E-07	6.24E-06	6.19E-06	2152.94	3061.46	1048.05	1598.36	1027.84	1571.21	2.05	2.09	1.04	2.01	2.02	4.15E-07	6.24E-06	6.19E-06	7378.79	10501.40	2649.68	4132.47	2613.24	4095.83	2.78	2.82
21	0.008	10	32.7	440.2	428.8	3.23E-06	7.26E-04	7.57E-04	475.62	3537.08	148.87	1747.23	127.13	1698.34	3.19	3.74	32.39	442.91	432.22	1.82E-05	7.49E-04	7.51E-04	2242.91	12744.31	696.64	4829.11	665.81	4761.63	3.22	3.37


==> dat/CPUC100.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	3	15	15	5.33E-05	8.09E-04	8.06E-04	0.40	0.40	0.02	0.02	0.05	0.05	17.08	8.18	2.55	14.75	15.22	1.76E-05	8.16E-04	8.22E-04	0.17	0.17	0.16	0.16	0.16	0.16	1.04	1.03
2	0.25	100	2	7	4	1.93E-06	7.86E-05	5.93E-05	0.15	0.55	0.07	0.09	0.05	0.10	2.16	3	1.34	6.23	3.71	1.01E-06	7.86E-05	5.89E-05	0.32	0.49	0.30	0.46	0.28	0.45	1.08	1.15
3	0.25	1000	2	3	2	8.70E-08	6.01E-06	1.63E-06	0.74	1.29	0.73	0.82	0.45	0.55	1.02	1.65	1.02	2.22	1.84	8.71E-08	6.02E-06	1.65E-06	1.74	2.23	1.39	1.85	1.34	1.79	1.25	1.29
4	0.25	10000	1	2	2	6.50E-10	3.27E-07	3.23E-07	5.59	6.88	3.74	4.56	3.74	4.29	1.49	1.49	1	1.04	1	6.94E-10	3.27E-07	3.24E-07	15.59	17.82	10.73	12.59	11.88	13.67	1.45	1.31
5	0.125	10	5	28	28	5.78E-05	8.92E-04	8.90E-04	0.04	6.92	0.03	4.59	0.03	4.32	1.28	1.29	4.16	27.27	27.82	3.43E-05	8.83E-04	8.82E-04	0.25	18.08	0.21	12.80	0.22	13.89	1.19	1.15
6	0.125	100	2	12	9	4.04E-17	7.99E-05	7.91E-05	0.33	7.26	0.20	4.79	0.19	4.51	1.63	1.72	1.63	11.9	8.54	7.53E-07	7.95E-05	7.93E-05	0.87	18.95	0.69	13.49	0.67	14.57	1.26	1.29
7	0.125	1000	2	4	3	2.34E-07	4.98E-06	3.95E-06	2.16	9.41	1.72	6.51	1.70	6.22	1.25	1.27	1.07	3.31	2.62	2.60E-07	4.99E-06	3.97E-06	6.08	25.03	4.78	18.27	4.87	19.44	1.27	1.25
8	0.125	10000	2	2	2	4.50E-09	3.10E-07	2.64E-07	21.38	30.79	16.66	23.17	16.68	22.89	1.28	1.28	1	1.66	1.59	4.28E-09	3.10E-07	2.64E-07	54.17	79.20	42.69	60.97	43.04	62.48	1.27	1.26
9	0.063	10	7	80	80	8.66E-16	5.97E-04	5.64E-04	0.22	31.02	0.18	23.35	0.17	23.06	1.26	1.32	6.92	81.92	80.3	2.54E-05	5.70E-04	5.68E-04	0.83	80.03	0.61	61.57	0.61	63.08	1.37	1.36
10	0.063	100	3	27	24	2.03E-06	9.00E-05	9.23E-05	1.18	32.20	0.89	24.24	0.86	23.92	1.32	1.37	2.12	26.64	23.87	2.29E-06	9.01E-05	9.18E-05	3.52	83.55	2.72	64.29	2.67	65.75	1.29	1.32
11	0.063	1000	2	7	5	3.24E-07	6.77E-06	6.47E-06	9.08	41.28	6.78	31.02	6.73	30.66	1.34	1.35	1.18	6.01	4.69	3.25E-07	6.77E-06	6.50E-06	26.24	109.79	19.28	83.57	18.63	84.39	1.36	1.41
12	0.063	10000	2	3	2	7.72E-09	2.67E-07	2.07E-07	87.63	128.91	64.03	95.05	61.65	92.31	1.37	1.42	1.02	2.05	1.95	8.18E-09	2.67E-07	2.07E-07	233.37	343.16	160.52	244.09	154.09	238.48	1.45	1.51
13	0.05	10	12	247	209	1.80E-15	2.58E-04	2.79E-04	1.70	130.60	1.37	96.41	1.21	93.51	1.24	1.41	11.64	240.93	202.88	9.08E-06	2.78E-04	2.89E-04	6.44	349.61	5.04	249.13	4.28	242.76	1.28	1.51
14	0.05	100	4	70	69	1.09E-06	9.56E-05	9.34E-05	6.45	137.05	5.50	101.91	5.47	98.99	1.17	1.18	3.26	68.27	67.48	2.80E-06	9.42E-05	9.46E-05	21.85	371.45	17.85	266.98	17.11	259.87	1.22	1.28
15	0.05	1000	2	13	11	4.67E-07	8.53E-06	8.65E-06	39.72	176.77	28.34	130.25	27.17	126.16	1.4	1.46	1.33	12.86	10.99	4.71E-07	8.52E-06	8.63E-06	121.94	493.39	83.52	350.50	78.52	338.39	1.46	1.55
16	0.05	10000	2	3	3	1.43E-08	5.67E-07	5.56E-07	358.73	535.50	236.09	366.33	234.82	360.98	1.52	1.53	1.06	2.87	2.7	1.44E-08	5.67E-07	5.56E-07	1053.66	1547.06	621.98	972.48	634.09	972.47	1.69	1.66
17	0.031	10	19	681	626	4.75E-07	1.45E-04	1.45E-04	21.30	556.81	33.97	400.30	30.36	391.34	0.63	0.7	18.54	632.54	582.89	6.99E-06	1.42E-04	1.44E-04	90.66	1637.72	133.55	1106.02	124.25	1096.73	0.68	0.73
18	0.031	100	7	151	147	6.02E-06	9.57E-05	9.57E-05	83.09	639.90	76.80	477.10	71.40	462.74	1.08	1.16	6.85	150.44	145.69	6.70E-06	9.47E-05	9.60E-05	354.44	1992.16	318.66	1424.69	308.46	1405.18	1.11	1.15
19	0.031	1000	2	32	31	6.60E-07	9.45E-06	9.47E-06	264.62	904.51	219.21	696.31	210.24	672.98	1.21	1.26	1.64	31.5	30.35	6.12E-07	9.48E-06	9.50E-06	1005.91	2998.07	760.39	2185.08	740.12	2145.31	1.32	1.36
20	0.031	10000	2	6	6	1.43E-08	7.80E-07	7.78E-07	2084.36	2988.87	1058.78	1755.09	1055.92	1728.90	1.97	1.97	1.12	5.29	5.14	1.45E-08	7.81E-07	7.78E-07	7487.08	10485.15	2976.95	5162.03	2954.91	5100.21	2.52	2.53
21	0.008	10	33	1799	1714	3.23E-06	7.58E-05	7.47E-05	442.75	3431.63	606.36	2361.45	553.17	2282.07	0.73	0.8	32.49	1729.85	1618.38	4.18E-06	7.30E-05	7.40E-05	2151.30	12636.44	2640.92	7802.95	2464.39	7564.60	0.81	0.87


==> dat/CPUC1000.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD	NSI	LSI	RSI	NSR	LSR	RSR	NCS NCCS	LCS LCCS	RCS RCCS	NRLS	NRRS
1	0.25	10	3	22	24	1.81E-16	8.57E-05	8.27E-05	0.28	0.28	0.02	0.02	0.07	0.07	11.52	4.22	2.58	22.25	23.14	3.04E-07	8.35E-05	8.28E-05	0.13	0.13	0.13	0.13	0.13	0.13	0.98	1
2	0.25	100	2	11	6	3.22E-17	8.09E-06	5.52E-06	0.13	0.41	0.07	0.09	0.09	0.16	1.99	1.42	1.35	10.46	5.7	9.77E-09	8.09E-06	5.71E-06	0.27	0.40	0.30	0.43	0.24	0.38	0.88	1.1
3	0.25	1000	2	7	3	9.53E-10	8.01E-07	2.37E-07	0.92	1.33	0.73	0.82	0.45	0.61	1.25	2.03	1.04	6.32	2.56	1.83E-09	8.01E-07	2.44E-07	1.61	2.01	1.77	2.21	1.31	1.69	0.91	1.23
4	0.25	10000	2	3	2	7.82E-11	5.94E-08	5.53E-09	4.69	6.01	3.45	4.28	3.35	3.96	1.36	1.4	1	2.23	1.83	9.21E-11	5.95E-08	5.67E-09	14.19	16.20	11.88	14.09	11.36	13.05	1.19	1.25
5	0.125	10	5	53	53	4.63E-16	9.11E-05	8.98E-05	0.04	6.05	0.04	4.31	0.04	4.00	1.01	0.97	4.24	51.98	52.81	3.79E-07	8.81E-05	8.85E-05	0.20	16.41	0.20	14.29	0.19	13.24	1.02	1.06
6	0.125	100	2	18	15	4.04E-17	8.17E-06	7.99E-06	0.28	6.33	0.20	4.52	0.19	4.18	1.41	1.52	1.64	17.74	14.27	1.67E-08	8.19E-06	8.03E-06	0.78	17.19	0.77	15.06	0.71	13.95	1.02	1.1
7	0.125	1000	2	9	4	3.85E-09	7.84E-07	4.30E-07	1.92	8.25	1.65	6.16	1.57	5.75	1.16	1.22	1.13	8.24	3.84	2.77E-09	7.84E-07	4.35E-07	6.14	23.33	5.89	20.95	4.76	18.72	1.04	1.29
8	0.125	10000	2	3	2	3.62E-10	6.81E-08	1.87E-08	18.18	26.42	14.91	21.08	14.65	20.40	1.22	1.24	1.01	2.77	1.95	3.58E-10	6.83E-08	1.88E-08	56.20	79.53	43.27	64.23	42.19	60.91	1.3	1.33
9	0.063	10	7	203	195	8.66E-16	5.95E-05	6.12E-05	0.23	26.65	0.24	21.32	0.21	20.61	0.94	1.06	7.01	192.11	188.19	4.86E-07	5.77E-05	5.79E-05	0.90	80.43	0.99	65.22	0.89	61.80	0.91	1
10	0.063	100	3	51	46	8.61E-08	9.18E-06	9.26E-06	1.04	27.69	0.93	22.25	0.90	21.51	1.12	1.16	2.17	50.17	45.17	6.38E-08	9.18E-06	9.33E-06	3.42	83.84	3.25	68.47	3.19	64.99	1.05	1.07
11	0.063	1000	2	16	8	4.73E-09	7.35E-07	7.25E-07	7.97	35.66	6.77	29.01	5.77	27.28	1.18	1.38	1.25	15.53	7.65	4.02E-09	7.36E-07	7.29E-07	24.34	108.19	20.36	88.83	17.99	82.98	1.2	1.35
12	0.063	10000	2	5	3	7.13E-10	4.87E-08	2.56E-08	75.04	110.70	56.82	85.83	55.47	82.75	1.32	1.35	1.04	4.28	2.84	7.01E-10	4.88E-08	2.57E-08	233.26	341.44	171.11	259.94	167.15	250.13	1.36	1.4
13	0.05	10	12	491	497	1.80E-15	2.96E-05	2.98E-05	1.51	112.21	2.10	87.93	2.10	84.85	0.72	0.72	11.7	550.34	535.32	2.78E-07	2.90E-05	2.91E-05	5.81	347.26	10.09	270.03	9.88	260.01	0.58	0.59
14	0.05	100	4	145	139	1.59E-16	9.62E-06	9.75E-06	5.71	117.92	7.57	95.50	7.33	92.19	0.75	0.78	3.32	145.11	139.5	5.20E-08	9.60E-06	9.69E-06	20.50	367.76	30.83	300.86	29.20	289.21	0.67	0.7
15	0.05	1000	2	34	21	8.93E-09	8.91E-07	8.88E-07	36.29	154.22	33.43	128.93	28.58	120.77	1.09	1.27	1.44	33.22	20.83	9.17E-09	8.92E-07	8.91E-07	127.36	495.12	123.34	424.20	100.83	390.04	1.03	1.26
16	0.05	10000	2	8	5	1.04E-09	6.72E-08	5.77E-08	321.16	475.37	226.06	354.99	216.37	337.14	1.42	1.48	1.09	7.09	4.38	1.01E-09	6.72E-08	5.77E-08	1101.95	1597.07	757.75	1181.95	714.02	1104.06	1.45	1.54
17	0.031	10	19	1904	1901	4.75E-07	1.52E-05	1.50E-05	18.51	493.88	73.84	428.84	73.28	410.42	0.25	0.25	18.65	1809.04	1779.55	3.15E-07	1.47E-05	1.47E-05	74.37	1671.44	356.55	1538.50	346.35	1450.41	0.21	0.21
18	0.031	100	8	355	337	5.52E-08	9.52E-06	9.46E-06	73.33	567.21	137.54	566.38	132.00	542.41	0.53	0.56	7	361.44	344.03	1.31E-07	9.53E-06	9.54E-06	298.25	1969.69	700.21	2238.71	669.23	2119.64	0.43	0.45
19	0.031	1000	2	92	68	1.03E-08	9.42E-07	9.62E-07	242.77	809.98	406.06	972.44	316.71	859.12	0.6	0.77	1.77	92.1	67.73	1.19E-08	9.42E-07	9.63E-07	936.66	2906.35	1878.95	4117.66	1436.36	3556.00	0.5	0.65
20	0.031	10000	2	15	10	1.73E-09	8.17E-08	8.19E-08	1860.42	2670.40	1247.13	2219.57	1073.16	1932.28	1.49	1.73	1.15	14.7	9.56	1.76E-09	8.17E-08	8.19E-08	6954.82	9861.17	4844.50	8962.16	3918.02	7474.02	1.44	1.78


==> dat/data.dat <==
mesh Ndt C tol L2u_N L2u_L L2u_R L2z_N L2z_L L2z_R H1z_N H1z_L H1z_R ITN ITL ITR
mesh1_1 10 1 1.00e-01 3.92e-02  6.64e-02  6.80e-02 6.09e-02  1.01e-01  8.83e-02 1.51e-01  2.57e-01  2.39e-01 2.00 2.10 2.10
mesh1_1 10 10 1.00e-02 2.48e-02  2.76e-02  3.14e-02 3.85e-02  4.28e-02  4.27e-02 8.33e-02  9.35e-02  9.18e-02 2.40 8.00 7.60
mesh1_1 10 100 1.00e-03 2.52e-02  2.53e-02  2.99e-02 3.90e-02  3.92e-02  4.05e-02 8.48e-02  8.52e-02  8.89e-02 2.50 14.40 15.20


==> dat/dminm1.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_1. 10 2.00 2.10 2.10 1.50e-02  6.59e-02  7.24e-02 0.3858 0.0213 0.0494 18.13 7.81
mesh1_1. 100 1.00 1.00 1.01 8.61e-04  3.18e-03  3.14e-03 0.1174 0.0473 0.0458 2.48 2.56
mesh1_1. 1000 1.00 1.00 1.00 6.45e-07  3.47e-05  3.47e-05 0.7983 0.4184 0.3945 1.91 2.02
mesh1_1. 10000 1.00 1.00 1.00 6.50e-10  3.60e-07  3.50e-07 5.2484 4.0375 3.5600 1.30 1.47


==> dat/dminm2.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_2. 10 3.30 3.20 3.10 1.26e-02  7.85e-02  8.20e-02 0.0353 0.0231 0.0455 1.53 0.78
mesh1_2. 100 1.15 1.03 1.07 1.61e-03  7.11e-03  6.91e-03 0.2126 0.1608 0.1505 1.32 1.41
mesh1_2. 1000 1.00 1.00 1.00 5.18e-06  9.91e-05  9.88e-05 2.0000 1.5279 1.5766 1.31 1.27
mesh1_2. 10000 1.00 1.00 1.00 6.14e-09  1.05e-06  1.06e-06 19.8850 15.4702 15.3683 1.29 1.29


==> dat/dminm3.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_3. 10 5.30 7.00 7.40 1.25e-02  4.76e-02  5.23e-02 0.1994 0.0853 0.1721 2.34 1.16
mesh1_3. 100 1.58 1.72 1.68 1.16e-03  7.24e-03  7.46e-03 1.0186 0.6199 0.5497 1.64 1.85
mesh1_3. 1000 1.00 1.00 1.00 3.01e-05  2.53e-04  2.57e-04 8.1802 6.0208 6.1100 1.36 1.34
mesh1_3. 10000 1.00 1.00 1.00 4.18e-08  2.94e-06  3.01e-06 83.1821 61.3453 53.4361 1.36 1.56


==> dat/dminm4.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_4. 10 10.80 15.80 18.90 3.56e-03  2.67e-02  2.94e-02 1.5629 0.3691 0.3845 4.23 4.06
mesh1_4. 100 2.21 2.45 2.37 1.29e-03  7.68e-03  8.05e-03 4.9602 2.5996 2.6108 1.91 1.90
mesh1_4. 1000 1.04 1.00 1.00 1.01e-04  5.00e-04  5.00e-04 36.5740 24.7915 23.1808 1.48 1.58
mesh1_4. 10000 1.00 1.00 1.00 2.37e-07  7.94e-06  8.11e-06 359.5000 246.2416 236.5749 1.46 1.52


==> dat/dminm5.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_5. 10 18.00 40.90 44.90 5.56e-04  1.44e-02  1.48e-02 21.8897 2.5789 2.6765 8.49 8.18
mesh1_5. 100 3.53 3.85 3.72 1.98e-03  8.20e-03  8.43e-03 49.4019 11.3004 10.5853 4.37 4.67
mesh1_5. 1000 1.26 1.01 1.02 1.16e-04  7.34e-04  7.39e-04 241.6702 99.9342 97.1185 2.42 2.49
mesh1_5. 10000 1.00 1.00 1.00 1.14e-06  1.88e-05  1.91e-05 2101.1878 1001.9433 1023.0146 2.10 2.05


==> dat/dminm6.dat <==
mesh Ndt ITN ITL ITR N_Res L_Res R_Res N_CPU L_CPU R_CPU  N_CPU/L_CPU N_CPU/R_CPU
mesh1_6. 10 32.30 111.00 108.80 2.55e-04  7.45e-03  7.37e-03 498.9777 35.8798 35.2073 13.91 14.17
mesh1_6. 100 9.51 8.18 8.09 1.52e-03  6.79e-03  7.22e-03 1508.5360 60.9234 58.4152 24.76 25.82
mesh1_6. 1000 1.70 1.45 1.48 9.24e-05  8.14e-04  8.06e-04 3008.5417 404.3257 395.0246 7.44 7.62
mesh1_6. 10000 1.01 1.00 1.00 4.60e-06  3.20e-05  3.22e-05 18912.0285 4098.6241 3722.3235 4.61 5.08


==> dat/m1n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	2.95E-02	3.00E-02	3.09E-02	4.58E-02	4.65E-02	4.73E-02	8.97E-02	9.12E-02	9.28E-02	1	1	1
10	1.00E-04	2.95E-02	3.00E-02	3.06E-02	4.58E-02	4.65E-02	4.74E-02	8.97E-02	9.12E-02	9.30E-02	1	1.01	1
100	1.00E-05	2.96E-02	2.94E-02	2.96E-02	4.58E-02	4.56E-02	4.58E-02	8.97E-02	8.91E-02	8.96E-02	1.02	2.22	1.84
1000	1.00E-06	2.96E-02	2.96E-02	2.96E-02	4.58E-02	4.58E-02	4.58E-02	8.97E-02	8.97E-02	8.97E-02	1.04	6.32	2.56
10000	1.00E-07	2.96E-02	2.96E-02	2.96E-02	4.58E-02	4.58E-02	4.58E-02	8.97E-02	8.97E-02	8.97E-02	1.04	10.66	3.05


==> dat/m1n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	2.87E-02	3.64E-02	4.55E-02	4.45E-02	5.64E-02	6.50E-02	8.78E-02	1.25E-01	1.48E-01	1	1	1.01
10	1.00E-03	2.91E-02	3.07E-02	3.09E-02	4.51E-02	4.76E-02	4.73E-02	8.93E-02	9.54E-02	9.38E-02	1.19	2.31	1.97
100	1.00E-04	2.90E-02	2.90E-02	2.91E-02	4.49E-02	4.49E-02	4.51E-02	8.89E-02	8.89E-02	8.95E-02	1.34	6.23	3.7
1000	1.00E-05	2.90E-02	2.90E-02	2.90E-02	4.49E-02	4.49E-02	4.49E-02	8.89E-02	8.89E-02	8.90E-02	1.37	10.46	5.72
10000	1.00E-06	2.90E-02	2.90E-02	2.90E-02	4.49E-02	4.49E-02	4.49E-02	8.89E-02	8.89E-02	8.89E-02	1.37	14.93	7.69

==> dat/m1n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-01	3.92E-02	6.64E-02	9.99E-02	6.09E-02	1.01E-01	8.28E-02	1.51E-01	2.57E-01	2.14E-01	2	2.1	1.8
10	1.00E-02	2.48E-02	2.76E-02	3.14E-02	3.85E-02	4.28E-02	4.27E-02	8.33E-02	9.35E-02	9.18E-02	2.4	8	7.6
100	1.00E-03	2.52E-02	2.53E-02	2.57E-02	3.90E-02	3.92E-02	3.93E-02	8.48E-02	8.52E-02	8.53E-02	2.5	14.4	15
1000	1.00E-04	2.52E-02	2.52E-02	2.52E-02	3.90E-02	3.91E-02	3.91E-02	8.48E-02	8.48E-02	8.49E-02	2.6	22	23.2
10000	1.00E-05	2.52E-02	2.52E-02	2.52E-02	3.90E-02	3.90E-02	3.90E-02	8.48E-02	8.48E-02	8.48E-02	2.6	31.1	32


==> dat/m2n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	9.42E-03	1.09E-02	1.17E-02	1.43E-02	1.65E-02	1.73E-02	3.92E-02	4.86E-02	5.12E-02	1	1	1
10	1.00E-04	9.42E-03	1.01E-02	1.04E-02	1.43E-02	1.53E-02	1.58E-02	3.92E-02	4.28E-02	4.45E-02	1.02	1.52	1.49
100	1.00E-05	9.42E-03	9.37E-03	9.49E-03	1.43E-02	1.43E-02	1.44E-02	3.93E-02	3.86E-02	3.95E-02	1.08	3.31	2.62
1000	1.00E-06	9.42E-03	9.42E-03	9.43E-03	1.43E-02	1.43E-02	1.43E-02	3.93E-02	3.93E-02	3.93E-02	1.13	8.24	3.84
10000	1.00E-07	9.42E-03	9.42E-03	9.42E-03	1.43E-02	1.43E-02	1.43E-02	3.93E-02	3.93E-02	3.93E-02	1.13	12.58	5.13


==> dat/m2n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	9.30E-03	6.11E-02	6.46E-02	1.41E-02	3.49E-02	3.52E-02	4.14E-02	2.02E-01	1.93E-01	1.15	1.03	1.06
10	1.00E-03	9.18E-03	1.05E-02	1.08E-02	1.40E-02	1.59E-02	1.59E-02	4.06E-02	5.20E-02	5.08E-02	1.44	4.2	3.92
100	1.00E-04	9.01E-03	9.07E-03	9.12E-03	1.37E-02	1.38E-02	1.38E-02	3.95E-02	3.99E-02	3.98E-02	1.63	11.86	8.51
1000	1.00E-05	9.01E-03	9.01E-03	9.02E-03	1.37E-02	1.37E-02	1.37E-02	3.95E-02	3.96E-02	3.96E-02	1.63	17.71	14.23
10000	1.00E-06	9.01E-03	9.01E-03	9.01E-03	1.37E-02	1.37E-02	1.37E-02	3.95E-02	3.95E-02	3.96E-02	1.63	23.91	20.35

==> dat/m2n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-01	1.17E-02	2.49E-02	8.79E-02	1.78E-02	2.92E-02	3.19E-02	7.53E-02	1.50E-01	1.52E-01	3.3	3.2	2.7
10	1.00E-02	1.16E-02	1.11E-02	1.38E-02	1.77E-02	1.69E-02	1.60E-02	7.52E-02	7.22E-02	6.46E-02	3.7	12.1	12
100	1.00E-03	1.14E-02	1.13E-02	1.16E-02	1.74E-02	1.72E-02	1.72E-02	7.39E-02	7.28E-02	7.32E-02	4.3	27.7	27.9
1000	1.00E-04	1.14E-02	1.14E-02	1.15E-02	1.74E-02	1.74E-02	1.74E-02	7.39E-02	7.38E-02	7.38E-02	4.4	52.1	52.7
10000	1.00E-05	1.14E-02	1.14E-02	1.14E-02	1.74E-02	1.74E-02	1.74E-02	7.39E-02	7.39E-02	7.39E-02	4.4	79	78.9

==> dat/m3n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	3.44E-03	1.77E-02	1.87E-02	5.20E-03	1.22E-02	1.28E-02	1.93E-02	1.08E-01	1.14E-01	1	1	1
10	1.00E-04	3.46E-03	4.45E-03	4.55E-03	5.24E-03	6.74E-03	6.83E-03	1.96E-02	2.93E-02	3.03E-02	1.11	2.07	2.02
100	1.00E-05	3.46E-03	3.46E-03	3.49E-03	5.23E-03	5.23E-03	5.27E-03	1.96E-02	1.91E-02	1.97E-02	1.18	6.01	4.69
1000	1.00E-06	3.45E-03	3.46E-03	3.46E-03	5.22E-03	5.23E-03	5.23E-03	1.96E-02	1.96E-02	1.96E-02	1.25	15.54	7.65
10000	1.00E-07	3.45E-03	3.45E-03	3.45E-03	5.22E-03	5.22E-03	5.23E-03	1.96E-02	1.96E-02	1.96E-02	1.26	19.36	10.95



==> dat/m3n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	3.28E-03	5.81E-02	6.65E-02	4.96E-03	1.69E-02	1.59E-02	2.12E-02	1.66E-01	1.73E-01	1.58	1.72	1.64
10	1.00E-03	3.26E-03	4.35E-03	4.69E-03	4.94E-03	6.58E-03	6.64E-03	2.16E-02	4.50E-02	4.33E-02	1.88	9.1	8.88
100	1.00E-04	3.20E-03	3.22E-03	3.27E-03	4.84E-03	4.88E-03	4.90E-03	2.12E-02	2.12E-02	2.18E-02	2.12	26.76	23.98
1000	1.00E-05	3.20E-03	3.20E-03	3.21E-03	4.84E-03	4.84E-03	4.84E-03	2.12E-02	2.12E-02	2.12E-02	2.18	50.64	45.67
10000	1.00E-06	3.20E-03	3.20E-03	3.20E-03	4.84E-03	4.84E-03	4.84E-03	2.12E-02	2.12E-02	2.12E-02	2.2	72.27	68.4


==> dat/m3n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	6.25E-02	2.13E-02	6.48E-03	5.39E-02	8.68E-03	9.80E-03	1.17E-02	5.89E-02	7.50E-02	9.27E-02	5.3	7	5.8
10	6.25E-03	4.69E-03	5.11E-03	6.64E-03	7.10E-03	7.73E-03	7.61E-03	4.45E-02	4.86E-02	4.52E-02	6.5	25.3	24.3
100	6.25E-04	4.69E-03	4.71E-03	4.85E-03	7.10E-03	7.13E-03	7.14E-03	4.46E-02	4.47E-02	4.49E-02	6.8	79.6	79.1
1000	6.25E-05	4.69E-03	4.69E-03	4.71E-03	7.10E-03	7.10E-03	7.10E-03	4.46E-02	4.46E-02	4.46E-02	6.8	202.7	195
10000	6.25E-06	4.69E-03	4.69E-03	4.69E-03	7.10E-03	7.10E-03	7.10E-03	4.46E-02	4.46E-02	4.46E-02	6.8	354	343


==> dat/m4n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	1.44E-03	4.08E-02	4.08E-02	2.17E-03	6.45E-03	6.51E-03	1.15E-02	1.10E-01	1.09E-01	1.04	1	1
10	1.00E-04	1.43E-03	2.59E-03	2.56E-03	2.16E-03	3.89E-03	3.83E-03	1.14E-02	5.48E-02	4.85E-02	1.23	4.2	4.21
100	1.00E-05	1.43E-03	1.46E-03	1.45E-03	2.15E-03	2.21E-03	2.18E-03	1.13E-02	1.22E-02	1.14E-02	1.33	12.86	10.98
1000	1.00E-06	1.42E-03	1.42E-03	1.42E-03	2.15E-03	2.15E-03	2.15E-03	1.13E-02	1.13E-02	1.13E-02	1.43	33.22	20.83
10000	1.00E-07	1.42E-03	1.42E-03	1.42E-03	2.15E-03	2.15E-03	2.15E-03	1.13E-02	1.13E-02	1.13E-02	1.45	52.03	31.66


==> dat/m4n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	2.06E-03	5.86E-02	6.83E-02	3.11E-03	1.01E-02	9.81E-03	3.05E-02	1.61E-01	1.66E-01	2.21	2.45	2.18
10	1.00E-03	1.47E-03	2.02E-03	2.35E-03	2.22E-03	3.05E-03	3.18E-03	2.41E-02	3.81E-02	4.06E-02	2.91	22.49	21.75
100	1.00E-04	1.44E-03	1.48E-03	1.52E-03	2.17E-03	2.24E-03	2.25E-03	2.25E-02	2.38E-02	2.31E-02	3.28	69.01	68.4
1000	1.00E-05	1.44E-03	1.44E-03	1.44E-03	2.17E-03	2.17E-03	2.18E-03	2.25E-02	2.25E-02	2.25E-02	3.32	144.08	138.03
10000	1.00E-06	1.44E-03	1.44E-03	1.44E-03	2.17E-03	2.17E-03	2.17E-03	2.25E-02	2.25E-02	2.25E-02	3.32	221.24	216.2


==> dat/m4n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	3.12E-02	3.34E-03	3.64E-03	3.56E-02	5.05E-03	5.50E-03	6.51E-03	3.41E-02	3.94E-02	6.39E-02	10.8	15.8	13
10	3.13E-03	3.32E-03	3.35E-03	3.87E-03	5.02E-03	5.05E-03	5.10E-03	3.40E-02	3.44E-02	3.46E-02	11.4	62.4	57.9
100	3.13E-04	3.29E-03	3.30E-03	3.35E-03	4.97E-03	4.99E-03	5.00E-03	3.37E-02	3.38E-02	3.39E-02	11.7	246.5	209
1000	3.13E-05	3.29E-03	3.29E-03	3.30E-03	4.97E-03	4.97E-03	4.98E-03	3.37E-02	3.37E-02	3.37E-02	11.7	490.9	496.2
10000	3.13E-06	3.29E-03	3.29E-03	3.29E-03	4.97E-03	4.97E-03	4.97E-03	3.37E-02	3.37E-02	3.37E-02	11.7	934	961.2


==> dat/m5n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	6.56E-04	4.75E-02	4.74E-02	9.91E-04	4.20E-03	4.40E-03	7.97E-03	1.15E-01	1.21E-01	1.26	1.01	1.01
10	1.00E-04	6.32E-04	3.86E-03	3.90E-03	9.54E-04	1.82E-03	1.81E-03	7.63E-03	4.59E-02	4.57E-02	1.46	9.63	9.54
100	1.00E-05	6.18E-04	6.33E-04	6.35E-04	9.34E-04	9.55E-04	9.55E-04	7.37E-03	7.77E-03	7.82E-03	1.61	31.49	30.35
1000	1.00E-06	6.15E-04	6.15E-04	6.16E-04	9.28E-04	9.29E-04	9.29E-04	7.29E-03	7.31E-03	7.34E-03	1.75	91.95	67.61
10000	1.00E-07	6.15E-04	6.15E-04	6.15E-04	9.28E-04	9.28E-04	9.28E-04	7.29E-03	7.29E-03	7.29E-03	1.77	156.07	107.14


==> dat/m5n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-02	1.80E-03	5.17E-02	5.44E-02	2.71E-03	6.02E-03	6.46E-03	4.83E-02	1.65E-01	1.65E-01	3.53	3.85	3.24
10	1.00E-03	7.06E-04	9.56E-04	1.32E-03	1.07E-03	1.44E-03	1.67E-03	2.23E-02	2.78E-02	3.32E-02	6.37	50.66	48.64
100	1.00E-04	7.16E-04	7.20E-04	7.45E-04	1.08E-03	1.09E-03	1.10E-03	2.10E-02	2.10E-02	2.16E-02	6.91	150.75	146.22
1000	1.00E-05	7.16E-04	7.15E-04	7.17E-04	1.08E-03	1.08E-03	1.08E-03	2.10E-02	2.10E-02	2.10E-02	7.02	354.18	336.59
10000	1.00E-06	7.16E-04	7.16E-04	7.16E-04	1.08E-03	1.08E-03	1.08E-03	2.10E-02	2.10E-02	2.10E-02	7.03	593.26	576.52


==> dat/m5n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.56E-02	3.19E-03	3.16E-03	1.89E-02	4.81E-03	4.78E-03	5.15E-03	3.16E-02	3.42E-02	4.14E-02	18	40.9	33.2
10	1.56E-03	3.19E-03	3.20E-03	3.37E-03	4.81E-03	4.84E-03	4.85E-03	3.16E-02	3.18E-02	3.19E-02	18.3	158.8	138
100	1.56E-04	3.19E-03	3.19E-03	3.20E-03	4.81E-03	4.81E-03	4.82E-03	3.16E-02	3.16E-02	3.17E-02	18.5	680.6	625.3
1000	1.56E-05	3.19E-03	3.19E-03	3.19E-03	4.81E-03	4.81E-03	4.81E-03	3.16E-02	3.16E-02	3.16E-02	18.5	1903.5	1900.6
10000	1.56E-06	3.19E-03	3.19E-03	3.19E-03	4.81E-03	4.81E-03	4.81E-03	3.16E-02	3.16E-02	3.16E-02	18.6	4116.1	4108.5


==> dat/m6n1000dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	1.00E-03	4.07E-04	4.23E-02	4.42E-02	6.14E-04	3.70E-03	3.66E-03	1.63E-02	1.35E-01	1.53E-01	1.7	1.45	1.45
10	1.00E-04	2.95E-04	4.85E-03	4.95E-03	4.46E-04	8.78E-04	8.77E-04	7.29E-03	4.05E-02	4.03E-02	1.91	22.74	23.05
100	1.00E-05	2.81E-04	2.86E-04	2.90E-04	4.25E-04	4.32E-04	4.35E-04	6.54E-03	7.10E-03	8.13E-03	2.09	87.07	85.77
1000	1.00E-06	2.75E-04	2.75E-04	2.76E-04	4.15E-04	4.15E-04	4.16E-04	5.74E-03	5.77E-03	5.88E-03	2.19	245.12	226.04
10000	1.00E-07	2.75E-04	2.75E-04	2.75E-04	4.15E-04	4.15E-04	4.15E-04	5.74E-03	5.73E-03	5.74E-03	2.25	465.59	376.37


==> dat/m6n100dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	7.81E-03	3.60E-02	3.76E-02	4.45E-02	7.66E-04	3.18E-03	3.79E-03	7.09E-02	1.37E-01	1.30E-01	9.51	8.18	6.84
10	7.81E-04	5.28E-04	5.94E-04	7.96E-04	7.97E-04	8.97E-04	9.85E-04	1.80E-02	2.02E-02	2.21E-02	13.91	101.81	96.42
100	7.81E-05	5.23E-04	5.24E-04	5.34E-04	7.89E-04	7.91E-04	7.91E-04	1.80E-02	1.82E-02	1.79E-02	15.26	332.74	323.08
1000	7.81E-06	5.23E-04	5.23E-04	5.24E-04	7.89E-04	7.89E-04	7.90E-04	1.80E-02	1.80E-02	1.80E-02	15.49	805.19	762.13
10000	7.81E-07	5.23E-04	5.23E-04	5.23E-04	7.89E-04	7.89E-04	7.89E-04	1.80E-02	1.80E-02	1.80E-02	15.49	1583.65	1559.07


==> dat/m6n10dmin.dat <==
C	tol	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1	7.81E-03	3.05E-03	3.08E-03	1.12E-02	4.61E-03	4.65E-03	4.80E-03	3.02E-02	3.12E-02	3.33E-02	32.3	111	83.3
10	7.81E-04	3.05E-03	3.06E-03	3.12E-03	4.61E-03	4.61E-03	4.63E-03	3.02E-02	3.02E-02	3.03E-02	32.7	440.2	384.7
100	7.81E-05	3.05E-03	3.05E-03	3.06E-03	4.61E-03	4.61E-03	4.61E-03	3.02E-02	3.02E-02	3.02E-02	32.7	1798.1	1713.2
1000	7.81E-06	3.05E-03	3.05E-03	3.05E-03	4.61E-03	4.61E-03	4.61E-03	3.02E-02	3.02E-02	3.02E-02	32.8	5340.1	5144.5
10000	7.81E-07	3.05E-03	3.05E-03	3.05E-03	4.61E-03	4.61E-03	4.61E-03	3.02E-02	3.02E-02	3.02E-02	32.8	12555.7	12375.5


==> dat/plot_data_min.dat <==
mesh Ndt tol L2u_N L2u_L L2u_R L2z_N L2z_L L2z_R H1z_N H1z_L H1z_R ITN ITL ITR
mesh1_1 10 1.00e-01 3.92e-02  6.64e-02  6.80e-02 6.09e-02  1.01e-01  8.83e-02 1.51e-01  2.57e-01  2.39e-01 2.00 2.10 2.10
mesh1_1 10 1.00e-02 2.48e-02  2.76e-02  3.14e-02 3.85e-02  4.28e-02  4.27e-02 8.33e-02  9.35e-02  9.18e-02 2.40 8.00 7.60
mesh1_1 10 1.00e-03 2.52e-02  2.53e-02  2.99e-02 3.90e-02  3.92e-02  4.05e-02 8.48e-02  8.52e-02  8.89e-02 2.50 14.40 15.20
mesh1_1 100 1.00e-02 2.87e-02  3.64e-02  4.14e-02 4.45e-02  5.64e-02  6.41e-02 8.78e-02  1.25e-01  1.44e-01 1.00 1.00 1.01
mesh1_1 100 1.00e-03 2.91e-02  3.07e-02  3.06e-02 4.51e-02  4.76e-02  4.73e-02 8.93e-02  9.54e-02  9.37e-02 1.19 2.31 1.97
mesh1_1 100 1.00e-04 2.90e-02  2.90e-02  2.91e-02 4.49e-02  4.49e-02  4.51e-02 8.89e-02  8.89e-02  8.95e-02 1.34 6.23 3.70
mesh1_1 1000 1.00e-03 2.95e-02  3.00e-02  3.05e-02 4.58e-02  4.65e-02  4.72e-02 8.97e-02  9.12e-02  9.27e-02 1.00 1.00 1.00
mesh1_1 1000 1.00e-04 2.95e-02  3.00e-02  3.05e-02 4.58e-02  4.65e-02  4.74e-02 8.97e-02  9.12e-02  9.30e-02 1.00 1.01 1.00
mesh1_1 1000 1.00e-05 2.96e-02  2.94e-02  2.96e-02 4.58e-02  4.56e-02  4.58e-02 8.97e-02  8.91e-02  8.96e-02 1.02 2.22 1.84
mesh1_1 10000 1.00e-04 2.96e-02  2.97e-02  2.97e-02 4.59e-02  4.60e-02  4.61e-02 8.98e-02  8.99e-02  9.01e-02 1.00 1.00 1.00
mesh1_1 10000 1.00e-05 2.96e-02  2.97e-02  2.97e-02 4.59e-02  4.60e-02  4.61e-02 8.98e-02  8.99e-02  9.01e-02 1.00 1.00 1.00
mesh1_1 10000 1.00e-06 2.96e-02  2.97e-02  2.97e-02 4.59e-02  4.60e-02  4.61e-02 8.98e-02  8.99e-02  9.01e-02 1.00 1.04 1.00
mesh1_2 10 1.00e-01 1.17e-02  2.49e-02  4.05e-02 1.78e-02  2.92e-02  3.32e-02 7.53e-02  1.50e-01  1.77e-01 3.30 3.20 3.10
mesh1_2 10 1.00e-02 1.16e-02  1.11e-02  1.38e-02 1.77e-02  1.69e-02  1.60e-02 7.52e-02  7.22e-02  6.46e-02 3.70 12.10 12.00
mesh1_2 10 1.00e-03 1.14e-02  1.13e-02  1.44e-02 1.74e-02  1.72e-02  1.70e-02 7.39e-02  7.28e-02  7.21e-02 4.30 27.70 26.50
mesh1_2 100 1.00e-02 9.30e-03  6.11e-02  6.23e-02 1.41e-02  3.49e-02  3.65e-02 4.14e-02  2.02e-01  2.02e-01 1.15 1.03 1.07
mesh1_2 100 1.00e-03 9.18e-03  1.05e-02  1.05e-02 1.40e-02  1.59e-02  1.59e-02 4.06e-02  5.20e-02  5.06e-02 1.44 4.20 3.95
mesh1_2 100 1.00e-04 9.01e-03  9.07e-03  9.12e-03 1.37e-02  1.38e-02  1.38e-02 3.95e-02  3.99e-02  3.98e-02 1.63 11.86 8.51
mesh1_2 1000 1.00e-03 9.42e-03  1.09e-02  1.13e-02 1.43e-02  1.65e-02  1.72e-02 3.92e-02  4.86e-02  5.09e-02 1.00 1.00 1.00
mesh1_2 1000 1.00e-04 9.42e-03  1.01e-02  1.04e-02 1.43e-02  1.53e-02  1.58e-02 3.92e-02  4.28e-02  4.45e-02 1.02 1.52 1.49
mesh1_2 1000 1.00e-05 9.42e-03  9.37e-03  9.49e-03 1.43e-02  1.43e-02  1.44e-02 3.93e-02  3.86e-02  3.95e-02 1.08 3.31 2.62
mesh1_2 10000 1.00e-04 9.47e-03  9.58e-03  9.62e-03 1.44e-02  1.46e-02  1.46e-02 3.92e-02  3.99e-02  4.01e-02 1.00 1.00 1.00
mesh1_2 10000 1.00e-05 9.47e-03  9.58e-03  9.63e-03 1.44e-02  1.46e-02  1.47e-02 3.92e-02  3.99e-02  4.01e-02 1.00 1.00 1.00
mesh1_2 10000 1.00e-06 9.47e-03  9.50e-03  9.53e-03 1.44e-02  1.45e-02  1.45e-02 3.92e-02  3.94e-02  3.95e-02 1.00 1.66 1.59
mesh1_3 10 6.25e-02 2.13e-02  6.48e-03  2.35e-02 8.68e-03  9.80e-03  1.27e-02 5.89e-02  7.50e-02  1.19e-01 5.30 7.00 7.40
mesh1_3 10 6.25e-03 4.69e-03  5.11e-03  6.10e-03 7.10e-03  7.73e-03  7.80e-03 4.45e-02  4.86e-02  4.81e-02 6.50 25.30 25.10
mesh1_3 10 6.25e-04 4.69e-03  4.71e-03  5.76e-03 7.10e-03  7.13e-03  7.31e-03 4.46e-02  4.47e-02  4.54e-02 6.80 79.60 75.60
mesh1_3 100 1.00e-02 3.28e-03  5.81e-02  6.35e-02 4.96e-03  1.69e-02  1.62e-02 2.12e-02  1.66e-01  1.79e-01 1.58 1.72 1.68
mesh1_3 100 1.00e-03 3.26e-03  4.35e-03  4.34e-03 4.94e-03  6.58e-03  6.52e-03 2.16e-02  4.50e-02  4.27e-02 1.88 9.10 9.00
mesh1_3 100 1.00e-04 3.20e-03  3.22e-03  3.27e-03 4.84e-03  4.88e-03  4.90e-03 2.12e-02  2.12e-02  2.18e-02 2.12 26.76 23.98
mesh1_3 1000 1.00e-03 3.44e-03  1.77e-02  1.82e-02 5.20e-03  1.22e-02  1.27e-02 1.93e-02  1.08e-01  1.12e-01 1.00 1.00 1.00
mesh1_3 1000 1.00e-04 3.46e-03  4.45e-03  4.50e-03 5.24e-03  6.74e-03  6.81e-03 1.96e-02  2.93e-02  3.01e-02 1.11 2.07 2.03
mesh1_3 1000 1.00e-05 3.46e-03  3.46e-03  3.49e-03 5.23e-03  5.23e-03  5.27e-03 1.96e-02  1.91e-02  1.97e-02 1.18 6.01 4.69
mesh1_3 10000 1.00e-04 3.49e-03  3.80e-03  3.84e-03 5.28e-03  5.75e-03  5.80e-03 1.95e-02  2.22e-02  2.24e-02 1.00 1.00 1.00
mesh1_3 10000 1.00e-05 3.49e-03  3.80e-03  3.84e-03 5.28e-03  5.75e-03  5.81e-03 1.95e-02  2.22e-02  2.25e-02 1.00 1.00 1.00
mesh1_3 10000 1.00e-06 3.49e-03  3.50e-03  3.51e-03 5.28e-03  5.29e-03  5.30e-03 1.95e-02  1.94e-02  1.96e-02 1.02 2.05 1.95
mesh1_4 10 3.12e-02 3.34e-03  3.64e-03  3.94e-03 5.05e-03  5.50e-03  5.69e-03 3.41e-02  3.94e-02  5.46e-02 10.80 15.80 18.90
mesh1_4 10 3.13e-03 3.32e-03  3.35e-03  3.47e-03 5.02e-03  5.05e-03  5.06e-03 3.40e-02  3.44e-02  3.44e-02 11.40 62.40 60.10
mesh1_4 10 3.13e-04 3.29e-03  3.30e-03  3.44e-03 4.97e-03  4.99e-03  5.03e-03 3.37e-02  3.38e-02  3.40e-02 11.70 246.50 190.00
mesh1_4 100 1.00e-02 2.06e-03  5.86e-02  5.81e-02 3.11e-03  1.01e-02  9.45e-03 3.05e-02  1.61e-01  1.55e-01 2.21 2.45 2.37
mesh1_4 100 1.00e-03 1.47e-03  2.02e-03  2.06e-03 2.22e-03  3.05e-03  3.07e-03 2.41e-02  3.81e-02  3.92e-02 2.91 22.49 22.08
mesh1_4 100 1.00e-04 1.44e-03  1.48e-03  1.52e-03 2.17e-03  2.24e-03  2.25e-03 2.25e-02  2.38e-02  2.31e-02 3.28 69.01 68.40
mesh1_4 1000 1.00e-03 1.44e-03  4.08e-02  4.06e-02 2.17e-03  6.45e-03  6.57e-03 1.15e-02  1.10e-01  1.10e-01 1.04 1.00 1.00
mesh1_4 1000 1.00e-04 1.43e-03  2.59e-03  2.61e-03 2.16e-03  3.89e-03  3.90e-03 1.14e-02  5.48e-02  5.53e-02 1.23 4.20 4.21
mesh1_4 1000 1.00e-05 1.43e-03  1.46e-03  1.44e-03 2.15e-03  2.21e-03  2.18e-03 1.13e-02  1.22e-02  1.14e-02 1.33 12.86 10.98
mesh1_4 10000 1.00e-04 1.45e-03  3.17e-03  3.25e-03 2.20e-03  4.00e-03  4.02e-03 1.12e-02  5.92e-02  5.92e-02 1.00 1.00 1.00
mesh1_4 10000 1.00e-05 1.45e-03  3.06e-03  3.16e-03 2.20e-03  3.98e-03  4.01e-03 1.12e-02  5.89e-02  5.92e-02 1.00 1.05 1.06
mesh1_4 10000 1.00e-06 1.46e-03  1.50e-03  1.51e-03 2.20e-03  2.27e-03  2.27e-03 1.12e-02  1.17e-02  1.18e-02 1.06 2.87 2.70
mesh1_5 10 1.56e-02 3.19e-03  3.16e-03  3.19e-03 4.81e-03  4.78e-03  4.79e-03 3.16e-02  3.42e-02  3.59e-02 18.00 40.90 44.90
mesh1_5 10 1.56e-03 3.19e-03  3.20e-03  3.22e-03 4.81e-03  4.84e-03  4.84e-03 3.16e-02  3.18e-02  3.18e-02 18.30 158.80 146.70
mesh1_5 10 1.56e-04 3.19e-03  3.19e-03  3.21e-03 4.81e-03  4.81e-03  4.82e-03 3.16e-02  3.16e-02  3.17e-02 18.50 680.60 603.30
mesh1_5 100 1.00e-02 1.80e-03  5.17e-02  4.71e-02 2.71e-03  6.02e-03  6.12e-03 4.83e-02  1.65e-01  1.50e-01 3.53 3.85 3.72
mesh1_5 100 1.00e-03 7.06e-04  9.56e-04  9.96e-04 1.07e-03  1.44e-03  1.48e-03 2.23e-02  2.78e-02  2.90e-02 6.37 50.66 50.51
mesh1_5 100 1.00e-04 7.16e-04  7.20e-04  7.45e-04 1.08e-03  1.09e-03  1.10e-03 2.10e-02  2.10e-02  2.16e-02 6.91 150.75 146.22
mesh1_5 1000 1.00e-03 6.56e-04  4.75e-02  4.73e-02 9.91e-04  4.20e-03  4.37e-03 7.97e-03  1.15e-01  1.18e-01 1.26 1.01 1.02
mesh1_5 1000 1.00e-04 6.32e-04  3.86e-03  3.82e-03 9.54e-04  1.82e-03  1.81e-03 7.63e-03  4.59e-02  4.59e-02 1.46 9.63 9.61
mesh1_5 1000 1.00e-05 6.18e-04  6.33e-04  6.33e-04 9.34e-04  9.55e-04  9.55e-04 7.37e-03  7.77e-03  7.81e-03 1.61 31.49 30.36
mesh1_5 10000 1.00e-04 6.41e-04  1.63e-02  1.64e-02 9.67e-04  2.17e-03  2.18e-03 6.90e-03  6.07e-02  6.07e-02 1.00 1.00 1.00
mesh1_5 10000 1.00e-05 6.43e-04  4.47e-03  4.48e-03 9.70e-04  1.78e-03  1.78e-03 6.94e-03  4.49e-02  4.49e-02 1.04 2.01 2.02
mesh1_5 10000 1.00e-06 6.42e-04  6.71e-04  6.73e-04 9.68e-04  1.01e-03  1.02e-03 6.92e-03  7.44e-03  7.53e-03 1.12 5.29 5.14
mesh1_6 10 7.81e-03 3.05e-03  3.08e-03  3.08e-03 4.61e-03  4.65e-03  4.65e-03 3.02e-02  3.12e-02  3.09e-02 32.30 111.00 108.80
mesh1_6 10 7.81e-04 3.05e-03  3.06e-03  3.06e-03 4.61e-03  4.61e-03  4.61e-03 3.02e-02  3.02e-02  3.02e-02 32.70 440.20 428.80
mesh1_6 10 7.81e-05 3.05e-03  3.05e-03  3.06e-03 4.61e-03  4.61e-03  4.61e-03 3.02e-02  3.02e-02  3.02e-02 32.70 1798.10 1722.30
mesh1_6 100 7.81e-03 3.60e-02  3.76e-02  3.74e-02 7.66e-04  3.18e-03  3.59e-03 7.09e-02  1.37e-01  1.30e-01 9.51 8.18 8.09
mesh1_6 100 7.81e-04 5.28e-04  5.94e-04  6.13e-04 7.97e-04  8.97e-04  9.14e-04 1.80e-02  2.02e-02  2.36e-02 13.91 101.81 102.13
mesh1_6 100 7.81e-05 5.23e-04  5.24e-04  5.32e-04 7.89e-04  7.91e-04  7.92e-04 1.80e-02  1.82e-02  1.82e-02 15.26 332.74 323.74
mesh1_6 1000 1.00e-03 4.07e-04  4.23e-02  4.28e-02 6.14e-04  3.70e-03  3.74e-03 1.63e-02  1.35e-01  1.36e-01 1.70 1.45 1.48
mesh1_6 1000 1.00e-04 2.95e-04  4.85e-03  4.85e-03 4.46e-04  8.78e-04  8.78e-04 7.29e-03  4.05e-02  4.05e-02 1.91 22.74 23.07
mesh1_6 1000 1.00e-05 2.81e-04  2.86e-04  2.88e-04 4.25e-04  4.32e-04  4.34e-04 6.54e-03  7.10e-03  8.05e-03 2.09 87.07 85.84
mesh1_6 10000 1.00e-04 2.89e-04  2.55e-02  2.55e-02 4.36e-04  1.45e-03  1.47e-03 4.43e-03  6.10e-02  6.21e-02 1.01 1.00 1.00
mesh1_6 10000 1.00e-05 2.89e-04  7.13e-03  7.14e-03 4.37e-04  9.30e-04  9.29e-04 4.45e-03  4.05e-02  4.05e-02 1.13 3.66 3.69
mesh1_6 10000 1.00e-06 2.87e-04  3.02e-04  3.03e-04 4.33e-04  4.56e-04  4.57e-04 4.41e-03  4.93e-03  4.93e-03 1.19 12.56 12.42


==> dat/text.txt <==
h(mesh size)
Ndt(Number of time steps)
NDI LDI RDI(Number of iterations for deterministic case with Newton, linearisation and regularisation)
NDR	LDR	RDR (Residue for Newton, linearised and regularised for deterministic case)
NCD	LCD	RCD (CPU time for Newton, linearised and regularised for deterministic case)
NRLD	NRRD (Ratio=N/L and N/R for determinitic case)
NSI	LSI	RSI (Number of iterations for stochastic case with Newton, linearisation and regularisation)
NSR	LSR	RSR (Residue for Newton, linearised and regularised for stochastic case)
NCS	LCS	RCS	 (CPU time for Newton, linearised and regularised for stochastic case)
NRLS	NRRS (Ratio=N/L and N/R for stochastic case)

==> dat_N/BM100SM4T100E1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.72	242.51	83.2	5.43E-06	2.69E-04	3.04E-04	77.9928	77.9928	113.0099	113.0099	47.3052	47.3052	0.69	1.65
2	0.03125	100	3.26	68.96	51.16	1.11E-06	9.48E-05	9.66E-05	310.5895	388.5823	407.9675	520.9774	335.1269	382.4321	0.76	0.93
3	0.03125	1000	1.33	12.86	10.87	4.73E-07	8.54E-06	8.63E-06	2036.7988	2425.3811	1783.3912	2304.3686	1701.4082	2083.8402	1.14	1.2


==> dat_N/BM10SM4T100E1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.031250	10	11.72	243.94	83.31	6.34e-06	2.74e-04	3.04e-04	6.9181	6.9181	10.0868	10.0868	4.4084	4.4084	0.69	1.57
2	0.031250	100	3.27	68.92	51.17	1.36e-06	9.48e-05	9.66e-05	29.6980	36.6161	38.6358	48.7226	32.3401	36.7484	0.77	0.92
3	0.031250	1000	1.33	12.86	10.87	4.75e-07	8.54e-06	8.63e-06	205.8450	242.4611	185.6455	234.3681	178.2117	214.9601	1.11	1.16
4	0.031250	10000	1.06	2.87	2.70	1.43e-08	5.68e-07	5.56e-07	1920.1803	2162.6414	1500.4410	1734.8091	1482.5181	1697.4782	1.28	1.30


==> dat_N/BM1SM4T100E1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.42	7.99	5.89	5.40E-04	8.12E-03	7.31E-03	0.0496	0.0496	0.0371	0.0371	0.0327	0.0327	1.34	1.52
2	0.25	100	1.17	2.31	1.97	7.71E-05	6.13E-04	5.67E-04	0.3396	0.3892	0.2564	0.2934	0.2495	0.2822	1.32	1.36
3	0.25	1000	1	1.01	1	6.35E-07	3.40E-05	3.20E-05	3.1552	3.5444	2.1303	2.4238	2.3186	2.6008	1.48	1.36
4	0.25	10000	1	1	1	6.39E-10	3.60E-07	3.23E-07	31.4015	34.9459	21.2358	23.6595	21.49	24.0908	1.48	1.46


==> dat_N/DT100E10M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.5	14.4	15.2	5.33E-05	8.09E-04	8.59E-04	0.0086	0.0086	0.0073	0.0073	0.0073	0.0073	1.16	1.17
2	0.25	100	1.34	6.23	3.71	1.93E-06	7.86E-05	5.81E-05	0.0575	0.0661	0.046	0.0533	0.0412	0.0485	1.25	1.39
3	0.25	1000	1.02	2.22	1.84	8.70E-08	6.01E-06	1.63E-06	0.515	0.5811	0.3781	0.4314	0.371	0.4195	1.36	1.39
4	0.25	10000	1	1.04	1	6.50E-10	3.27E-07	3.23E-07	5.0926	5.6737	3.5556	3.987	3.549	3.9685	1.43	1.43
5	0.125	10	4.3	27.7	26.5	5.78E-05	8.92E-04	8.47E-04	0.034	5.7077	0.0274	4.0144	0.0268	3.9953	1.24	1.27
6	0.125	100	1.63	11.86	8.52	4.04E-17	7.99E-05	7.84E-05	0.2146	5.9223	0.1868	4.2012	0.1758	4.1711	1.15	1.22
7	0.125	1000	1.08	3.31	2.62	2.34E-07	4.98E-06	3.95E-06	1.8987	7.821	1.5501	5.7513	1.5383	5.7094	1.22	1.23
8	0.125	10000	1	1.66	1.59	4.50E-09	3.10E-07	2.64E-07	18.5262	26.3472	14.9532	20.7045	14.9101	20.6195	1.24	1.24
9	0.0625	10	6.8	79.6	75	8.66E-16	5.97E-04	5.68E-04	0.17	26.5172	0.1386	20.8431	0.1335	20.753	1.23	1.27
10	0.0625	100	2.12	26.76	23.75	2.03E-06	9.00E-05	9.12E-05	0.8871	27.4043	0.785	21.6281	0.7565	21.5095	1.13	1.17
11	0.0625	1000	1.18	6.01	4.69	3.24E-07	6.77E-06	6.48E-06	7.242	34.6463	5.8863	27.5144	5.7534	27.2629	1.23	1.26
12	0.0625	10000	1.02	2.05	1.95	7.72E-09	2.67E-07	2.07E-07	69.7942	104.4405	55.0891	82.6035	55.2961	82.559	1.27	1.26
13	0.03125	10	11.7	246.5	162	1.80E-15	2.58E-04	2.96E-04	0.9271	1687.3661	1.2859	1509.1912	0.9439	1498.6555	0.72	0.98
14	0.03125	100	3.28	69.01	65.48	1.09E-06	9.56E-05	9.39E-05	4.0552	1691.4213	4.9865	1514.1777	4.8658	1503.5213	0.81	0.83
15	0.03125	1000	1.33	12.86	10.98	4.67E-07	8.53E-06	8.63E-06	29.0838	1720.5051	26.2958	1540.4735	25.5949	1529.1162	1.11	1.14
16	0.03125	10000	1.06	2.87	2.7	1.43E-08	5.67E-07	5.56E-07	273.6566	1994.1617	220.7491	1761.2226	220.9523	1750.0685	1.24	1.24
17	0.015625	10	18.5	680.6	440.2	4.75E-07	1.45E-04	1.52E-04	5.2825	1999.4442	16.6874	1777.91	11.1531	1761.2216	0.32	0.47
18	0.015625	100	6.91	150.75	134.45	6.02E-06	9.57E-05	9.66E-05	25.1573	2024.6015	43.3859	1821.2959	39.7068	1800.9284	0.58	0.63
19	0.015625	1000	1.61	31.49	30.27	6.60E-07	9.45E-06	9.50E-06	124.4544	2149.0559	156.4131	1977.709	153.8987	1954.8271	0.8	0.81
20	0.015625	10000	1.12	5.29	5.14	1.43E-08	7.80E-07	7.77E-07	1119.3816	3268.4375	955.4981	2933.2071	958.0371	2912.8642	1.17	1.17
21	0.007812	10	32.70	1798.10	1224.60	3.23e-06	7.58e-05	7.70e-05	38.1385	1724.5776	377.1500	1885.0553	258.0896	1755.8012	0.10	0.15
22	0.007812	100	15.26	332.74	277.10	6.87e-06	7.37e-05	7.66e-05	206.5375	1931.1151	725.9303	2610.9856	607.1088	2362.9100	0.28	0.34
23	0.007812	1000	2.09	87.07	85.09	6.42e-07	9.80e-06	9.82e-06	575.1442	2506.2593	2148.2685	4759.2540	2116.0794	4478.9894	0.27	0.27
24	0.007812	10000	1.19	12.56	12.36	2.64e-08	9.13e-07	9.15e-07	4732.9787	7239.2379	5972.6637	10731.9177	5941.9423	10420.9317	0.79	0.80


==> dat_N/DT100E10M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	4.3	27.7	26.5	5.78E-05	8.92E-04	8.47E-04	0.034	0.034	0.0274	0.0274	0.0268	0.0268	1.24	1.27
2	0.125	100	1.63	11.86	8.52	4.04E-17	7.99E-05	7.84E-05	0.2146	0.2486	0.1868	0.2142	0.1758	0.2026	1.15	1.22
3	0.125	1000	1.08	3.31	2.62	2.34E-07	4.98E-06	3.95E-06	1.8987	2.1473	1.5501	1.7643	1.5383	1.7409	1.22	1.23
4	0.125	10000	1	1.66	1.59	4.50E-09	3.10E-07	2.64E-07	18.5262	20.6735	14.9532	16.7175	14.9101	16.651	1.24	1.2


==> dat_N/DT100E10M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.8	79.6	75	8.66E-16	5.97E-04	5.68E-04	0.17	0.17	0.1386	0.1386	0.1335	0.1335	1.23	1.27
2	0.0625	100	2.12	26.76	23.75	2.03E-06	9.00E-05	9.12E-05	0.8871	1.0571	0.785	0.9236	0.7565	0.89	1.13	1.17
3	0.0625	1000	1.18	6.01	4.69	3.24E-07	6.77E-06	6.48E-06	7.242	8.2991	5.8863	6.8099	5.7534	6.6434	1.23	1.26
4	0.0625	10000	1.02	2.05	1.95	7.72E-09	2.67E-07	2.07E-07	69.7942	78.0933	55.0891	61.899	55.2961	61.9395	1.27	1.26


==> dat_N/DT100E10M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.7	246.5	162	1.80E-15	2.58E-04	2.96E-04	0.9271	0.9271	1.2859	1.2859	0.9439	0.9439	0.72	0.98
2	0.03125	100	3.28	69.01	65.48	1.09E-06	9.56E-05	9.39E-05	4.0552	4.9823	4.9865	6.2724	4.8658	5.8097	0.81	0.83
3	0.03125	1000	1.33	12.86	10.98	4.67E-07	8.53E-06	8.63E-06	29.0838	34.0661	26.2958	32.5682	25.5949	31.4046	1.11	1.14
4	0.03125	10000	1.06	2.87	2.7	1.43E-08	5.67E-07	5.56E-07	273.6566	307.7227	220.7491	253.3173	220.9523	252.3569	1.24	1.24



==> dat_N/DT100E10M5.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.015625	10	18.5	680.6	440.2	4.75E-07	1.45E-04	1.52E-04	5.2825	5.2825	16.6874	16.6874	11.1531	11.1531	0.32	0.47
2	0.015625	100	6.91	150.75	134.45	6.02E-06	9.57E-05	9.66E-05	25.1573	30.4398	43.3859	60.0733	39.7068	50.8599	0.58	0.63
3	0.015625	1000	1.61	31.49	30.27	6.60E-07	9.45E-06	9.50E-06	124.4544	154.8942	156.4131	216.4864	153.8987	204.7586	0.8	0.81
4	0.015625	10000	1.12	5.29	5.14	1.43E-08	7.80E-07	7.77E-07	1119.3816	1274.2758	955.4981	1171.9845	958.0371	1162.7957	1.17	1.17


==> dat_N/DT10E1M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.4	8	5.9	5.37E-04	7.94E-03	7.17E-03	0.0086	0.0086	0.0063	0.0063	0.0059	0.0059	1.36	1.46
2	0.25	100	1.19	2.31	1.96	6.25E-05	6.13E-04	5.72E-04	0.0566	0.0652	0.0401	0.0464	0.0395	0.0454	1.41	1.43
3	0.25	1000	1	1.01	1	6.45E-07	3.40E-05	3.20E-05	0.5238	0.589	0.3685	0.4149	0.3674	0.4128	1.42	1.43
4	0.25	10000	1	1	1	6.50E-10	3.60E-07	3.23E-07	5.1833	5.7723	3.6538	4.0687	3.661	4.0738	1.42	1.42
5	0.125	10	3.7	12.1	9.3	1.24E-03	7.97E-03	8.56E-03	0.0319	5.8042	0.0228	4.0915	0.0218	4.0956	1.4	1.47
6	0.125	100	1.44	4.2	3.88	1.16E-04	7.59E-04	7.23E-04	0.2119	6.0161	0.1665	4.258	0.1654	4.261	1.27	1.28
7	0.125	1000	1.02	1.52	1.48	2.63E-06	4.37E-05	4.28E-05	1.9288	7.9449	1.5407	5.7987	1.5382	5.7992	1.25	1.25
8	0.125	10000	1	1	1	6.14E-09	1.05E-06	9.95E-07	19.1436	27.0885	15.2409	21.0396	15.1573	20.9565	1.26	1.26
9	0.0625	10	6.5	25.3	18.4	7.10E-04	5.91E-03	5.85E-03	0.1675	27.256	0.0945	21.1341	0.0878	21.0443	1.77	1.91
10	0.0625	100	1.88	9.1	8.59	1.05E-04	8.75E-04	8.46E-04	0.8778	28.1338	0.6582	21.7923	0.6491	21.6934	1.33	1.35
11	0.0625	1000	1.11	2.07	2.02	2.70E-06	6.67E-05	6.66E-05	7.4682	35.602	5.7547	27.547	5.777	27.4704	1.3	1.29
12	0.0625	10000	1	1	1	4.18E-08	2.94E-06	2.89E-06	72.9733	108.5753	56.792	84.339	56.7011	84.1715	1.28	1.29
13	0.03125	10	11.4	62.4	43.3	2.04E-04	2.90E-03	3.04E-03	0.9213	109.4966	0.5432	84.8822	0.4624	84.6339	1.7	1.99
14	0.03125	100	2.91	22.49	19.39	1.73E-04	9.22E-04	9.18E-04	3.9377	113.4343	3.1849	88.0671	3.0523	87.6862	1.24	1.29
15	0.03125	1000	1.23	4.2	4.17	3.93E-06	7.93E-05	7.84E-05	29.3847	142.819	23.5266	111.5937	23.5792	111.2654	1.25	1.25
16	0.03125	10000	1	1.05	1.06	2.16E-07	7.38E-06	7.32E-06	278.8564	421.6754	221.9375	333.5312	221.147	332.4124	1.26	1.26
17	0.015625	10	18.3	158.8	102.1	1.35E-04	1.42E-03	1.54E-03	5.2902	426.9656	4.6567	338.1879	3.4181	335.8305	1.14	1.55
18	0.015625	100	6.37	50.66	39.9	1.33E-04	9.42E-04	9.60E-04	24.2195	451.1851	20.6007	358.7886	18.1248	353.9553	1.18	1.34
19	0.015625	1000	1.46	9.63	9.31	4.95E-06	9.03E-05	9.06E-05	124.129	575.3141	108.8411	467.6297	108.1	462.0553	1.14	1.15
20	0.015625	10000	1.04	2.01	2.02	4.10E-07	6.24E-06	6.18E-06	1132.1783	1707.4924	906.6828	1374.3125	908.1805	1370.2358	1.25	1.25
21	0.007812	10	32.7	440.2	232.9	3.23E-06	7.26E-04	7.75E-04	38.3404	1745.8328	94.6389	1468.9514	52.3705	1422.6063	0.41	0.73
22	0.007812	100	13.91	101.81	76.21	7.43E-05	7.43E-04	7.71E-04	193.3954	1939.2282	243.877	1712.8284	192.6895	1615.2958	0.79	1
23	0.007812	1000	1.91	22.74	23.05	7.27e-06	8.87e-05	8.78e-05	567.6812	2506.9093	809.5605	2522.3889	817.0267	2432.3227	0.70	0.69
24	0.007812	10000	1.13	3.66	3.69	2.97e-07	8.80e-06	8.75e-06	4782.1846	7289.0940	4186.3241	6708.7131	4187.7368	6620.0595	1.14	1.14


==> dat_N/DT10E1M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	3.7	12.1	9.3	1.24E-03	7.97E-03	8.56E-03	0.0319	0.0319	0.0228	0.0228	0.0218	0.0218	1.4	1.47
2	0.125	100	1.44	4.2	3.88	1.16E-04	7.59E-04	7.23E-04	0.2119	0.2438	0.1665	0.1893	0.1654	0.1872	1.27	1.28
3	0.125	1000	1.02	1.52	1.48	2.63E-06	4.37E-05	4.28E-05	1.9288	2.1726	1.5407	1.73	1.5382	1.7254	1.25	1.25
4	0.125	10000	1	1	1	6.14E-09	1.05E-06	9.95E-07	19.1436	21.3162	15.2409	16.9709	15.1573	16.8827	1.26	1.26


==> dat_N/DT10E1M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.5	25.3	18.4	7.10E-04	5.91E-03	5.85E-03	0.1675	0.1675	0.0945	0.0945	0.0878	0.0878	1.77	1.91
2	0.0625	100	1.88	9.1	8.59	1.05E-04	8.75E-04	8.46E-04	0.8778	1.0453	0.6582	0.7527	0.6491	0.7369	1.33	1.35
3	0.0625	1000	1.11	2.07	2.02	2.70E-06	6.67E-05	6.66E-05	7.4682	8.5135	5.7547	6.5074	5.777	6.5139	1.3	1.29
4	0.0625	10000	1	1	1	4.18E-08	2.94E-06	2.89E-06	72.9733	81.4868	56.792	63.2994	56.7011	63.215	1.28	1.29


==> dat_N/DT10E1M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.4	62.4	43.3	2.04E-04	2.90E-03	3.04E-03	0.9213	0.9213	0.5432	0.5432	0.4624	0.4624	1.7	1.99
2	0.03125	100	2.91	22.49	19.39	1.73E-04	9.22E-04	9.18E-04	3.9377	4.859	3.1849	3.7281	3.0523	3.5147	1.24	1.29
3	0.03125	1000	1.23	4.2	4.17	3.93E-06	7.93E-05	7.84E-05	29.3847	34.2437	23.5266	27.2547	23.5792	27.0939	1.25	1.25
4	0.03125	10000	1	1.05	1.06	2.16E-07	7.38E-06	7.32E-06	278.8564	313.1001	221.9375	249.1922	221.147	248.2409	1.26	1.26


==> dat_N/DT10E1M5.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.015625	10	18.3	158.8	102.1	1.35E-04	1.42E-03	1.54E-03	5.2902	5.2902	4.6567	4.6567	3.4181	3.4181	1.14	1.55
2	0.015625	100	6.37	50.66	39.9	1.33E-04	9.42E-04	9.60E-04	24.2195	29.5097	20.6007	25.2574	18.1248	21.5429	1.18	1.34
3	0.015625	1000	1.46	9.63	9.31	4.95E-06	9.03E-05	9.06E-05	124.129	153.6387	108.8411	134.0985	108.1	129.6429	1.14	1.15
4	0.015625	10000	1.04	2.01	2.02	4.10E-07	6.24E-06	6.18E-06	1132.1783	1285.817	906.6828	1040.7813	908.1805	1037.8234	1.25	1.25


==> dat_N/D_compt1.dat <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.00 2.10 1.80 1.50e-02 6.59e-02 7.28e-02 3.92e-02 6.64e-02 9.99e-02 6.09e-02 1.01e-01 8.28e-02 1.51e-01 2.57e-01 2.14e-01 0.3870 0.3870 0.0191 0.0191 0.0412 0.0412 20.31 9.39 
2 0.250000 100 1.00 1.00 1.01 8.61e-04 3.18e-03 3.06e-03 2.87e-02 3.64e-02 4.55e-02 4.45e-02 5.64e-02 6.50e-02 8.78e-02 1.25e-01 1.48e-01 0.0621 0.4491 0.0423 0.0614 0.0408 0.0821 1.47 1.52 
3 0.250000 1000 1.00 1.00 1.00 6.45e-07 3.47e-05 3.46e-05 2.95e-02 3.00e-02 3.09e-02 4.58e-02 4.65e-02 4.73e-02 8.97e-02 9.12e-02 9.28e-02 0.7045 1.1536 0.4450 0.5064 0.3996 0.4817 1.58 1.76 
4 0.250000 10000 1.00 1.00 1.00 6.50e-10 3.60e-07 3.50e-07 2.96e-02 2.97e-02 2.97e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 5.6795 6.8331 3.5120 4.0184 3.4127 3.8944 1.62 1.66 
5 0.125000 10 3.30 3.20 2.70 1.26e-02 7.85e-02 6.64e-02 1.17e-02 2.49e-02 8.79e-02 1.78e-02 2.92e-02 3.19e-02 7.53e-02 1.50e-01 1.52e-01 0.0330 6.8661 0.0225 4.0409 0.0353 3.9297 1.47 0.93 
6 0.125000 100 1.15 1.03 1.06 1.61e-03 7.11e-03 6.75e-03 9.30e-03 6.11e-02 6.46e-02 1.41e-02 3.49e-02 3.52e-02 4.14e-02 2.02e-01 1.93e-01 0.2363 7.1024 0.1531 4.1939 0.1501 4.0798 1.54 1.57 
7 0.125000 1000 1.00 1.00 1.00 5.18e-06 9.91e-05 9.85e-05 9.42e-03 1.09e-02 1.17e-02 1.43e-02 1.65e-02 1.73e-02 3.92e-02 4.86e-02 5.12e-02 1.8547 8.9572 1.4595 5.6535 1.4511 5.5309 1.27 1.28 
8 0.125000 10000 1.00 1.00 1.00 6.14e-09 1.05e-06 1.06e-06 9.47e-03 9.58e-03 9.66e-03 1.44e-02 1.46e-02 1.46e-02 3.92e-02 3.99e-02 4.01e-02 18.3289 27.2861 14.3811 20.0345 14.2890 19.8199 1.27 1.28 
9 0.062500 10 5.30 7.00 5.80 1.25e-02 4.76e-02 5.00e-02 2.13e-02 6.48e-03 5.39e-02 8.68e-03 9.80e-03 1.17e-02 5.89e-02 7.50e-02 9.27e-02 0.1478 27.4339 0.0872 20.1217 0.0762 19.8961 1.69 1.94 
10 0.062500 100 1.58 1.72 1.64 1.16e-03 7.24e-03 7.23e-03 3.28e-03 5.81e-02 6.65e-02 4.96e-03 1.69e-02 1.59e-02 2.12e-02 1.66e-01 1.73e-01 0.8423 28.2762 0.5575 20.6792 0.5562 20.4523 1.51 1.51 
11 0.062500 1000 1.00 1.00 1.00 3.01e-05 2.53e-04 2.55e-04 3.44e-03 1.77e-02 1.87e-02 5.20e-03 1.22e-02 1.28e-02 1.93e-02 1.08e-01 1.14e-01 6.9648 35.2410 5.3510 26.0302 5.3628 25.8151 1.30 1.30 
12 0.062500 10000 1.00 1.00 1.00 4.18e-08 2.94e-06 3.01e-06 3.49e-03 3.80e-03 3.87e-03 5.28e-03 5.75e-03 5.81e-03 1.95e-02 2.22e-02 2.25e-02 69.2742 104.5152 53.0423 79.0725 53.2346 79.0497 1.31 1.30 
13 0.031250 10 10.80 15.80 13.00 3.56e-03 2.67e-02 2.86e-02 3.34e-03 3.64e-03 3.56e-02 5.05e-03 5.50e-03 6.51e-03 3.41e-02 3.94e-02 6.39e-02 0.9131 105.4283 0.3449 79.4174 0.3333 79.3829 2.65 2.74 
14 0.031250 100 2.21 2.45 2.18 1.29e-03 7.68e-03 7.93e-03 2.06e-03 5.86e-02 6.83e-02 3.11e-03 1.01e-02 9.81e-03 3.05e-02 1.61e-01 1.66e-01 3.4841 108.9124 2.2669 81.6843 2.2625 81.6454 1.54 1.54 
15 0.031250 1000 1.04 1.00 1.00 1.01e-04 5.00e-04 4.93e-04 1.44e-03 4.08e-02 4.08e-02 2.17e-03 6.45e-03 6.51e-03 1.15e-02 1.10e-01 1.09e-01 27.5940 136.5064 21.2805 102.9648 21.2406 102.8860 1.30 1.30 
16 0.031250 10000 1.00 1.00 1.00 2.37e-07 7.94e-06 8.10e-06 1.45e-03 3.17e-03 3.33e-03 2.20e-03 4.00e-03 4.02e-03 1.12e-02 5.92e-02 5.93e-02 274.0106 410.5170 212.2181 315.1829 211.4663 314.3523 1.29 1.30 
17 0.015625 10 18.00 40.90 33.20 5.56e-04 1.44e-02 1.51e-02 3.19e-03 3.16e-03 1.89e-02 4.81e-03 4.78e-03 5.15e-03 3.16e-02 3.42e-02 4.14e-02 5.5515 416.0685 2.4541 317.6370 2.1803 316.5326 2.26 2.55 
18 0.015625 100 3.53 3.85 3.24 1.98e-03 8.20e-03 8.42e-03 1.80e-03 5.17e-02 5.44e-02 2.71e-03 6.02e-03 6.46e-03 4.83e-02 1.65e-01 1.65e-01 17.6200 433.6886 9.8106 327.4476 9.6058 326.1385 1.80 1.83 
19 0.015625 1000 1.26 1.01 1.01 1.16e-04 7.34e-04 7.32e-04 6.56e-04 4.75e-02 4.74e-02 9.91e-04 4.20e-03 4.40e-03 7.97e-03 1.15e-01 1.21e-01 117.5301 551.2187 87.3378 414.7854 87.2747 413.4132 1.35 1.35 
20 0.015625 10000 1.00 1.00 1.00 1.14e-06 1.88e-05 1.90e-05 6.41e-04 1.63e-02 1.65e-02 9.67e-04 2.17e-03 2.18e-03 6.90e-03 6.07e-02 6.05e-02 1109.6863 1660.9049 869.5254 1284.3108 874.5240 1287.9372 1.28 1.27 
21 0.007812 10 32.30 111.00 83.30 2.55e-04 7.45e-03 7.76e-03 3.05e-03 3.08e-03 1.12e-02 4.61e-03 4.65e-03 4.80e-03 3.02e-02 3.12e-02 3.33e-02 40.9736 1701.8785 31.4851 1315.7959 24.7645 1312.7017 1.30 1.65 
22 0.007812 100 9.51 8.18 6.84 1.52e-03 6.79e-03 7.19e-03 3.60e-02 3.76e-02 4.45e-02 7.66e-04 3.18e-03 3.79e-03 7.09e-02 1.37e-01 1.30e-01 151.1463 1853.0248 53.7299 1369.5258 50.4405 1363.1422 2.81 3.00 
23 0.007812 1000 1.70 1.45 1.45 9.24e-05 8.14e-04 8.04e-04 4.07e-04 4.23e-02 4.42e-02 6.14e-04 3.70e-03 3.66e-03 1.63e-02 1.35e-01 1.53e-01 538.5607 2391.5856 367.9023 1737.4281 368.6813 1731.8235 1.46 1.46 
24 0.007812 10000 1.01 1.00 1.00 4.60e-06 3.20e-05 3.20e-05 2.89e-04 2.55e-02 2.55e-02 4.36e-04 1.45e-03 1.48e-03 4.43e-03 6.10e-02 6.26e-02 4554.3334 6945.9190 3547.7633 5285.1914 3563.0244 5294.8479 1.28 1.28
%25 0.007812	16384	1.00	1.00	1.00	1.40e-06	1.51e-05	1.51e-05	2.88e-04	2.12e-02	2.12e-02	4.34e-04	1.22e-03	1.23e-03	4.38e-03	5.33e-02	5.31e-02	7471.8410	7471.8410	5762.2138	5762.2138	5755.4289	5755.4289	1.30	1.30



==> dat_N/D_compt10.dat <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.40 8.00 5.90 5.37e-04 7.94e-03 7.17e-03 2.48e-02 2.76e-02 6.93e-02 3.85e-02 4.28e-02 4.84e-02 8.33e-02 9.35e-02 1.10e-01 0.3289 0.3289 0.0316 0.0316 0.0446 0.0446 10.42 7.38 
2 0.250000 100 1.19 2.31 1.96 6.25e-05 6.13e-04 5.72e-04 2.91e-02 3.07e-02 3.45e-02 4.51e-02 4.76e-02 4.75e-02 8.93e-02 9.54e-02 9.44e-02 0.0752 0.4041 0.0620 0.0936 0.0402 0.0847 1.21 1.87 
3 0.250000 1000 1.00 1.01 1.00 6.45e-07 3.40e-05 3.20e-05 2.95e-02 3.00e-02 3.09e-02 4.58e-02 4.65e-02 4.74e-02 8.97e-02 9.12e-02 9.30e-02 0.7849 1.1890 0.5597 0.6533 0.3740 0.4588 1.40 2.10 
4 0.250000 10000 1.00 1.00 1.00 6.50e-10 3.60e-07 3.23e-07 2.96e-02 2.97e-02 2.98e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 4.8532 6.0422 3.4281 4.0814 3.4075 3.8663 1.42 1.42 
5 0.125000 10 3.70 12.10 9.30 1.24e-03 7.97e-03 8.56e-03 1.16e-02 1.11e-02 5.13e-02 1.77e-02 1.69e-02 1.80e-02 7.52e-02 7.22e-02 7.51e-02 0.0335 6.0757 0.0247 4.1061 0.0340 3.9004 1.36 0.99 
6 0.125000 100 1.44 4.20 3.88 1.16e-04 7.59e-04 7.23e-04 9.18e-03 1.05e-02 1.44e-02 1.40e-02 1.59e-02 1.64e-02 4.06e-02 5.20e-02 5.42e-02 0.2147 6.2904 0.1610 4.2671 0.1490 4.0493 1.33 1.44 
7 0.125000 1000 1.02 1.52 1.48 2.63e-06 4.37e-05 4.28e-05 9.42e-03 1.01e-02 1.08e-02 1.43e-02 1.53e-02 1.59e-02 3.92e-02 4.28e-02 4.49e-02 1.7950 8.0855 1.4319 5.6989 1.4077 5.4570 1.25 1.28 
8 0.125000 10000 1.00 1.00 1.00 6.14e-09 1.05e-06 9.95e-07 9.47e-03 9.58e-03 9.67e-03 1.44e-02 1.46e-02 1.47e-02 3.92e-02 3.99e-02 4.01e-02 17.8891 25.9746 14.1197 19.8187 13.5388 18.9958 1.27 1.32 
9 0.062500 10 6.50 25.30 18.40 7.10e-04 5.91e-03 5.85e-03 4.69e-03 5.11e-03 3.39e-02 7.10e-03 7.73e-03 8.22e-03 4.45e-02 4.86e-02 4.81e-02 0.1673 26.1419 0.0922 19.9109 0.0846 19.0804 1.81 1.98 
10 0.062500 100 1.88 9.10 8.59 1.05e-04 8.75e-04 8.46e-04 3.26e-03 4.35e-03 8.37e-03 4.94e-03 6.58e-03 7.82e-03 2.16e-02 4.50e-02 5.63e-02 0.8446 26.9865 0.6063 20.5172 0.5819 19.6623 1.39 1.45 
11 0.062500 1000 1.11 2.07 2.02 2.70e-06 6.67e-05 6.66e-05 3.46e-03 4.45e-03 4.89e-03 5.24e-03 6.74e-03 6.93e-03 1.96e-02 2.93e-02 3.12e-02 7.0026 33.9891 5.3540 25.8712 5.1397 24.8020 1.31 1.36 
12 0.062500 10000 1.00 1.00 1.00 4.18e-08 2.94e-06 2.89e-06 3.49e-03 3.80e-03 3.88e-03 5.28e-03 5.75e-03 5.82e-03 1.95e-02 2.22e-02 2.25e-02 67.6630 101.6521 52.2600 78.1312 52.2990 77.1010 1.29 1.29 
13 0.031250 10 11.40 62.40 43.30 2.04e-04 2.90e-03 3.04e-03 3.32e-03 3.35e-03 1.80e-02 5.02e-03 5.05e-03 5.75e-03 3.40e-02 3.44e-02 3.70e-02 0.8893 102.5413 0.5152 78.6464 0.4464 77.5474 1.73 1.99 
14 0.031250 100 2.91 22.49 19.39 1.73e-04 9.22e-04 9.18e-04 1.47e-03 2.02e-03 8.15e-03 2.22e-03 3.05e-03 4.07e-03 2.41e-02 3.81e-02 5.47e-02 3.7660 106.3074 3.0096 81.6560 2.8807 80.4281 1.25 1.31 
15 0.031250 1000 1.23 4.20 4.17 3.93e-06 7.93e-05 7.84e-05 1.43e-03 2.59e-03 3.09e-03 2.16e-03 3.89e-03 4.00e-03 1.14e-02 5.48e-02 5.76e-02 28.1546 134.4620 22.3670 104.0229 22.1890 102.6171 1.26 1.27 
16 0.031250 10000 1.00 1.05 1.06 2.16e-07 7.38e-06 7.32e-06 1.45e-03 3.06e-03 3.25e-03 2.20e-03 3.98e-03 4.02e-03 1.12e-02 5.89e-02 5.94e-02 267.2971 401.7591 210.8897 314.9126 210.5839 313.2010 1.27 1.27 
17 0.015625 10 18.30 158.80 102.10 1.35e-04 1.42e-03 1.54e-03 3.19e-03 3.20e-03 1.03e-02 4.81e-03 4.84e-03 5.05e-03 3.16e-02 3.18e-02 3.27e-02 5.7380 407.4971 6.3150 321.2277 4.2549 317.4558 0.91 1.35 
18 0.015625 100 6.37 50.66 39.90 1.33e-04 9.42e-04 9.60e-04 7.06e-04 9.56e-04 1.40e-02 1.07e-03 1.44e-03 1.89e-03 2.23e-02 2.78e-02 3.75e-02 23.9202 431.4173 24.3438 345.5715 20.7156 338.1714 0.98 1.15 
19 0.015625 1000 1.46 9.63 9.31 4.95e-06 9.03e-05 9.06e-05 6.32e-04 3.86e-03 5.58e-03 9.54e-04 1.82e-03 1.87e-03 7.63e-03 4.59e-02 4.56e-02 119.1493 550.5666 107.6687 453.2401 107.6481 445.8195 1.11 1.11 
20 0.015625 10000 1.04 2.01 2.02 4.10e-07 6.24e-06 6.18e-06 6.43e-04 4.47e-03 4.65e-03 9.70e-04 1.78e-03 1.79e-03 6.94e-03 4.49e-02 4.47e-02 1069.6485 1620.2151 870.0148 1323.2549 869.7929 1315.6123 1.23 1.23 
21 0.007812 10 32.70 440.20 232.90 3.23e-06 7.26e-04 7.75e-04 3.05e-03 3.06e-03 6.48e-03 4.61e-03 4.61e-03 4.81e-03 3.02e-02 3.02e-02 3.12e-02 39.9243 1660.1394 112.3857 1435.6406 61.5272 1377.1396 0.36 0.65 
22 0.007812 100 13.91 101.81 76.21 7.43e-05 7.43e-04 7.71e-04 5.28e-04 5.94e-04 1.50e-02 7.97e-04 8.97e-04 1.23e-03 1.80e-02 2.02e-02 2.72e-02 198.6776 1858.8171 284.1448 1719.7854 220.1998 1597.3394 0.70 0.90 
23 0.007812 1000 1.91 22.74 23.05 7.27e-06 8.87e-05 8.78e-05 2.95e-04 4.85e-03 7.31e-03 4.46e-04 8.78e-04 8.32e-04 7.29e-03 4.05e-02 3.82e-02 550.9488 2409.7659 869.6212 2589.4066 880.4241 2477.7635 0.63 0.63 
24 0.007812 10000 1.13 3.66 3.69 2.97e-07 8.80e-06 8.75e-06 2.89e-04 7.13e-03 7.41e-03 4.37e-04 9.30e-04 9.25e-04 4.45e-03 4.05e-02 4.03e-02 4563.8268 6973.5927 4039.0476 6628.4541 4070.5054 6548.2689 1.13 1.12
%25 0.007812	16384	1.08	2.51	2.51	2.49e-07	5.19e-06	5.19e-06	2.89e-04	8.97e-03	9.07e-03	4.36e-04	9.36e-04	9.34e-04	4.41e-03	4.08e-02	4.07e-02	8430.6361	8430.6361	7198.7809	7198.7809	7211.4093	7211.4093	1.17	1.17


==> dat_N/D_compt100.dat <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.50 14.40 10.90 5.33e-05 8.09e-04 8.08e-04 2.52e-02 2.53e-02 6.85e-02 3.90e-02 3.92e-02 4.70e-02 8.48e-02 8.52e-02 1.07e-01 0.2751 0.2751 0.0411 0.0411 0.0375 0.0375 6.69 7.33 
2 0.250000 100 1.34 6.23 3.72 1.93e-06 7.86e-05 5.48e-05 2.90e-02 2.90e-02 3.31e-02 4.49e-02 4.49e-02 4.54e-02 8.89e-02 8.89e-02 9.02e-02 0.0637 0.3387 0.0612 0.1023 0.0495 0.0870 1.04 1.29 
3 0.250000 1000 1.02 2.22 1.84 8.70e-08 6.01e-06 1.62e-06 2.96e-02 2.94e-02 3.00e-02 4.58e-02 4.56e-02 4.58e-02 8.97e-02 8.91e-02 8.97e-02 1.0485 1.3873 0.5506 0.6530 0.3989 0.4859 1.90 2.63 
4 0.250000 10000 1.00 1.04 1.00 6.50e-10 3.27e-07 3.23e-07 2.96e-02 2.97e-02 2.98e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 5.0304 6.4177 3.5402 4.1932 3.4926 3.9785 1.42 1.44 
5 0.125000 10 4.30 27.70 18.00 5.78e-05 8.92e-04 8.87e-04 1.14e-02 1.13e-02 4.89e-02 1.74e-02 1.72e-02 1.74e-02 7.39e-02 7.28e-02 7.11e-02 0.0367 6.4544 0.0299 4.2230 0.0264 4.0049 1.23 1.39 
6 0.125000 100 1.63 11.86 8.49 4.04e-17 7.99e-05 7.68e-05 9.01e-03 9.07e-03 1.32e-02 1.37e-02 1.38e-02 1.44e-02 3.95e-02 3.99e-02 4.33e-02 0.2350 6.6894 0.1874 4.4105 0.1746 4.1794 1.25 1.35 
7 0.125000 1000 1.08 3.31 2.61 2.34e-07 4.98e-06 4.01e-06 9.42e-03 9.37e-03 9.88e-03 1.43e-02 1.43e-02 1.45e-02 3.93e-02 3.86e-02 3.97e-02 1.8791 8.5685 1.5537 5.9642 1.5281 5.7075 1.21 1.23 
8 0.125000 10000 1.00 1.66 1.59 4.50e-09 3.10e-07 2.65e-07 9.47e-03 9.50e-03 9.57e-03 1.44e-02 1.45e-02 1.45e-02 3.92e-02 3.94e-02 3.95e-02 18.4550 27.0235 14.9246 20.8888 14.7919 20.4995 1.24 1.25 
9 0.062500 10 6.80 79.60 36.70 8.66e-16 5.97e-04 5.95e-04 4.69e-03 4.71e-03 3.14e-02 7.10e-03 7.13e-03 8.04e-03 4.46e-02 4.47e-02 4.59e-02 0.1720 27.1955 0.1815 21.0704 0.1031 20.6026 0.95 1.67 
10 0.062500 100 2.12 26.76 21.43 2.03e-06 9.00e-05 9.03e-05 3.20e-03 3.22e-03 7.30e-03 4.84e-03 4.88e-03 5.88e-03 2.12e-02 2.12e-02 3.32e-02 0.9048 28.1003 0.7820 21.8524 0.7349 21.3374 1.16 1.23 
11 0.062500 1000 1.18 6.01 4.69 3.24e-07 6.77e-06 6.41e-06 3.46e-03 3.46e-03 3.85e-03 5.23e-03 5.23e-03 5.33e-03 1.96e-02 1.91e-02 2.01e-02 7.2774 35.3777 5.9102 27.7626 5.8127 27.1502 1.23 1.25 
12 0.062500 10000 1.02 2.05 1.95 7.72e-09 2.67e-07 2.06e-07 3.49e-03 3.50e-03 3.54e-03 5.28e-03 5.29e-03 5.31e-03 1.95e-02 1.94e-02 1.96e-02 70.0842 105.4619 55.6667 83.4293 55.2350 82.3852 1.26 1.27 
13 0.031250 10 11.70 246.50 83.40 1.80e-15 2.58e-04 3.03e-04 3.29e-03 3.30e-03 1.66e-02 4.97e-03 4.99e-03 5.74e-03 3.37e-02 3.38e-02 3.63e-02 0.9413 106.4032 1.2886 84.7179 0.6248 83.0100 0.73 1.51 
14 0.031250 100 3.28 69.01 51.14 1.09e-06 9.56e-05 9.68e-05 1.44e-03 1.48e-03 5.42e-03 2.17e-03 2.24e-03 3.35e-03 2.25e-02 2.38e-02 3.96e-02 4.1322 110.5354 5.0151 89.7330 4.2839 87.2939 0.82 0.96 
15 0.031250 1000 1.33 12.86 10.87 4.67e-07 8.53e-06 8.63e-06 1.43e-03 1.46e-03 1.80e-03 2.15e-03 2.21e-03 2.28e-03 1.13e-02 1.22e-02 1.29e-02 29.5580 140.0934 26.5570 116.2901 25.6757 112.9695 1.11 1.15 
16 0.031250 10000 1.06 2.87 2.70 1.43e-08 5.67e-07 5.56e-07 1.46e-03 1.50e-03 1.54e-03 2.20e-03 2.27e-03 2.28e-03 1.12e-02 1.17e-02 1.19e-02 278.4945 418.5879 223.5575 339.8475 222.6708 335.6403 1.25 1.25 
17 0.015625 10 18.50 680.60 186.30 4.75e-07 1.45e-04 1.54e-04 3.19e-03 3.19e-03 9.50e-03 4.81e-03 4.81e-03 5.05e-03 3.16e-02 3.16e-02 3.26e-02 5.8552 424.4431 25.0331 364.8807 7.5774 343.2177 0.23 0.77 
18 0.015625 100 6.91 150.75 108.03 6.02e-06 9.57e-05 9.80e-05 7.16e-04 7.20e-04 8.23e-03 1.08e-03 1.09e-03 1.91e-03 2.10e-02 2.10e-02 3.26e-02 26.0797 450.5228 61.7081 426.5888 46.6127 389.8304 0.42 0.56 
19 0.015625 1000 1.61 31.49 29.40 6.60e-07 9.45e-06 9.47e-06 6.18e-04 6.33e-04 9.64e-04 9.34e-04 9.55e-04 1.04e-03 7.37e-03 7.77e-03 9.10e-03 126.3519 576.8748 186.3568 612.9456 179.9649 569.7953 0.68 0.70 
20 0.015625 10000 1.12 5.29 5.13 1.43e-08 7.80e-07 7.75e-07 6.42e-04 6.71e-04 7.02e-04 9.68e-04 1.01e-03 1.02e-03 6.92e-03 7.44e-03 7.65e-03 1136.2419 1713.1166 988.0299 1600.9755 990.7955 1560.5907 1.15 1.15 
21 0.007812 10 32.70 1798.10 407.80 3.23e-06 7.58e-05 7.76e-05 3.05e-03 3.05e-03 6.09e-03 4.61e-03 4.61e-03 4.80e-03 3.02e-02 3.02e-02 3.11e-02 40.6819 1753.7986 435.2342 2036.2097 102.5209 1663.1116 0.09 0.40 
22 0.007812 100 15.26 332.74 206.80 6.87e-06 7.37e-05 7.72e-05 5.23e-04 5.24e-04 1.12e-02 7.89e-04 7.91e-04 1.20e-03 1.80e-02 1.82e-02 2.20e-02 219.0819 1972.8805 834.4223 2870.6320 525.8912 2189.0028 0.26 0.42 
23 0.007812 1000 2.09 87.07 79.16 6.42e-07 9.80e-06 9.79e-06 2.81e-04 2.86e-04 6.48e-04 4.25e-04 4.32e-04 5.62e-04 6.54e-03 7.10e-03 1.70e-02 582.2448 2555.1252 2397.7612 5268.3932 2218.1975 4407.2003 0.24 0.26 
24 0.007812 10000 1.19 12.56 12.28 2.64e-08 9.13e-07 9.21e-07 2.87e-04 3.02e-04 3.31e-04 4.33e-04 4.56e-04 4.66e-04 4.41e-03 4.93e-03 5.14e-03 4790.0038 7345.1290 6206.8995 11475.2927 6148.9158 10556.1161 0.77 0.78
%25 0.007812	16384	1.14	8.65	8.51	9.36e-09	5.19e-07	5.22e-07	2.88e-04	3.06e-04	3.23e-04	4.35e-04	4.62e-04	4.69e-04	4.39e-03	4.95e-03	5.12e-03	8601.4382	8601.4382	9994.2104	9994.2104	9870.1823	9870.1823	0.86	0.87


==> dat_N/SM4ndt10.dat <==
nbm	NC	LC	RC
1	0.8939	1.1775	0.5339
10	6.9181	10.0868	4.4084
100	77.9928	113.0099	47.3052

==> dat_N/SM4ndt100.dat <==
nbm	NC	LC	RC
1	3.533	4.2792	3.5687
10	29.698	38.6358	32.3401
100	310.5895	407.9675	335.1269

==> dat_N/SM4ndt1000.dat <==
nbm	NC	LC	RC
1	22.9439	20.0282	19.0429
10	205.845	185.6455	178.2117
100	2036.7988	1783.3912	1701.4082

==> dat_N/ST100E10M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.55	14.62	15.18	2.94E-05	7.67E-04	8.75E-04	0.058	0.058	0.0485	0.0485	0.0468	0.0468	1.2	1.24
2	0.25	100	1.34	6.23	3.71	1.42E-06	7.86E-05	5.82E-05	0.4046	0.4627	0.3217	0.3701	0.2731	0.3198	1.26	1.48
3	0.25	1000	1.02	2.22	1.84	8.53E-08	6.01E-06	1.63E-06	3.5786	4.0413	2.4985	2.8686	2.401	2.7208	1.43	1.49
4	0.25	10000	1	1.04	1	6.39E-10	3.27E-07	3.23E-07	34.6591	38.7004	23.0289	25.8975	22.6186	25.3394	1.51	1.53


==> dat_N/ST100E10M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	4.25	27.19	26.54	4.36E-05	9.11E-04	8.71E-04	0.2503	0.2503	0.1831	0.1831	0.1775	0.1775	1.37	1.41
2	0.125	100	1.64	11.87	8.52	9.73E-08	8.00E-05	7.83E-05	1.5857	1.836	1.322	1.5051	1.2075	1.385	1.2	1.31
3	0.125	1000	1.08	3.31	2.62	2.57E-07	4.98E-06	3.96E-06	13.7121	15.5481	10.5376	12.0427	10.2408	11.6258	1.3	1.34
4	0.125	10000	1	1.66	1.59	4.39E-09	3.10E-07	2.64E-07	134.2171	149.7652	99.7621	111.8048	99.1025	110.7283	1.35	1.35


==> dat_N/ST100E10M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.89	82.58	74.71	9.60E-06	5.67E-04	5.56E-04	1.4385	1.4385	1.0786	1.0786	0.9995	0.9995	1.33	1.44
2	0.0625	100	2.12	26.75	23.76	2.64E-06	8.98E-05	9.15E-05	7.081	8.5195	5.8254	6.904	5.4486	6.4481	1.22	1.3
3	0.0625	1000	1.18	6.01	4.69	3.30E-07	6.76E-06	6.48E-06	55.9584	64.4779	40.1016	47.0056	38.8049	45.253	1.4	1.44
4	0.0625	10000	1.02	2.05	1.95	7.70E-09	2.67E-07	2.07E-07	529.4006	593.8785	361.7581	408.7637	360.2247	405.4777	1.46	1.47


==> dat_N/ST100E10M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.72	243.94	157.9	6.34E-06	2.74E-04	3.00E-04	8.3044	8.3044	11.5558	11.5558	7.9977	7.9977	0.72	1.04
2	0.03125	100	3.27	68.92	65.55	1.36E-06	9.48E-05	9.41E-05	33.4117	41.7161	42.7444	54.3002	41.3335	49.3312	0.78	0.81
3	0.03125	1000	1.33	12.86	10.98	4.75E-07	8.54E-06	8.63E-06	216.1604	257.8765	186.8724	241.1726	178.3339	227.6651	1.16	1.21
4	0.03125	10000	1.06	2.87	2.7	1.43E-08	5.68E-07	5.56E-07	1989.0335	2246.91	1447.2288	1688.4014	1446.6128	1674.2779	1.37	1.37


==> dat_N/ST10E1M1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.42	7.99	5.89	5.40E-04	8.12E-03	7.31E-03	0.0496	0.0496	0.0371	0.0371	0.0327	0.0327	1.34	1.52
2	0.25	100	1.17	2.31	1.97	7.71E-05	6.13E-04	5.67E-04	0.3396	0.3892	0.2564	0.2934	0.2495	0.2822	1.32	1.36
3	0.25	1000	1	1.01	1	6.35E-07	3.40E-05	3.20E-05	3.1552	3.5444	2.1303	2.4238	2.3186	2.6008	1.48	1.36
4	0.25	10000	1	1	1	6.39E-10	3.60E-07	3.23E-07	31.4015	34.9459	21.2358	23.6595	21.49	24.0908	1.48	1.46


==> dat_N/ST10E1M2.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.125	10	3.71	12.06	9.31	1.62E-03	8.06E-03	8.60E-03	0.2043	0.2043	0.121	0.121	0.1119	0.1119	1.69	1.83
2	0.125	100	1.44	4.19	3.9	1.16E-04	7.59E-04	7.16E-04	1.3432	1.5475	0.962	1.083	0.9468	1.0587	1.4	1.42
3	0.125	1000	1.02	1.52	1.48	2.57E-06	4.37E-05	4.28E-05	12.0326	13.5801	8.8581	9.9411	8.8103	9.869	1.36	1.37
4	0.125	10000	1	1	1	6.27E-09	1.05E-06	9.95E-07	119.7772	133.3573	86.9472	96.8883	86.9429	96.8119	1.38	1.38


==> dat_N/ST10E1M3.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.0625	10	6.54	25.57	18.43	7.43E-04	5.75E-03	5.79E-03	1.2063	1.2063	0.5398	0.5398	0.486	0.486	2.23	2.48
2	0.0625	100	1.89	9.12	8.59	1.11E-04	8.71E-04	8.48E-04	5.7855	6.9918	3.7877	4.3275	3.9933	4.4793	1.53	1.45
3	0.0625	1000	1.11	2.07	2.02	2.75E-06	6.66E-05	6.65E-05	46.8234	53.8152	32.7373	37.0648	32.9078	37.3871	1.43	1.42
4	0.0625	10000	1	1	1	4.14E-08	2.94E-06	2.89E-06	454.0926	507.9078	313.9201	350.9849	313.922	351.3091	1.45	1.45


==> dat_N/ST10E1M4.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.03125	10	11.47	64.21	43.3	1.63E-04	2.86E-03	3.03E-03	7.2486	7.2486	3.6241	3.6241	2.8555	2.8555	2	2.54
2	0.03125	100	2.91	22.46	19.39	1.71E-04	9.24E-04	9.16E-04	27.7857	35.0343	20.325	23.9491	19.2565	22.112	1.37	1.44
3	0.03125	1000	1.23	4.19	4.17	3.93E-06	7.94E-05	7.84E-05	190.5081	225.5424	134.8952	158.8443	135.7592	157.8712	1.41	1.4
4	0.03125	10000	1	1.05	1.06	2.17E-07	7.38E-06	7.32E-06	1750.6636	1976.206	1218.6096	1377.4539	1222.9863	1380.8575	1.44	1.43


==> dat_N/S_CPU_t1.dat <==
sr h Ndt NI LI RI NR LR RR NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 1.93 2.06 1.79 1.83e-02 6.76e-02 7.33e-02 0.3983 0.3983 0.0917 0.0917 0.0567 0.0567 4.35 7.02
2 0.250000 100 1.00 1.00 1.01 8.48e-04 3.18e-03 3.06e-03 0.4795 0.8778 0.5814 0.6731 0.4149 0.4716 0.82 1.16
3 0.250000 1000 1.00 1.00 1.00 6.35e-07 3.47e-05 3.46e-05 3.6032 4.4811 2.2282 2.9013 2.2711 2.7426 1.62 1.59
4 0.250000 10000 1.00 1.00 1.00 6.39e-10 3.60e-07 3.50e-07 34.4775 38.9585 22.2661 25.1674 22.0451 24.7877 1.55 1.56
5 0.125000 10 3.38 3.20 2.72 1.24e-02 7.78e-02 6.56e-02 0.2205 39.1791 0.2168 25.3842 0.1106 24.8983 1.02 1.99
6 0.125000 100 1.15 1.03 1.05 1.61e-03 7.11e-03 6.80e-03 1.3743 40.5533 0.9708 26.3550 0.9617 25.8600 1.42 1.43
7 0.125000 1000 1.00 1.00 1.00 5.16e-06 9.91e-05 9.85e-05 13.2061 53.7594 9.6047 35.9597 9.5441 35.4042 1.37 1.38
8 0.125000 10000 1.00 1.00 1.00 6.27e-09 1.05e-06 1.06e-06 132.0390 185.7985 95.5642 131.5239 95.4466 130.8508 1.38 1.38
9 0.062500 10 5.36 6.89 5.73 1.12e-02 4.98e-02 5.14e-02 1.1203 186.9187 0.4099 131.9338 0.3971 131.2478 2.73 2.82
10 0.062500 100 1.58 1.73 1.64 1.13e-03 7.23e-03 7.24e-03 5.8833 192.8020 3.5032 135.4370 3.4734 134.7213 1.68 1.69
11 0.062500 1000 1.00 1.00 1.00 3.02e-05 2.53e-04 2.55e-04 49.0734 241.8754 33.5499 168.9869 33.9266 168.6479 1.46 1.45
12 0.062500 10000 1.00 1.00 1.00 4.14e-08 2.94e-06 3.01e-06 493.0745 734.9499 338.4826 507.4695 336.7711 505.4190 1.46 1.46
13 0.031250 10 10.87 15.78 13.08 6.01e-03 2.70e-02 2.83e-02 7.5901 742.5400 2.0067 509.4763 1.9063 507.3253 3.78 3.98
14 0.031250 100 2.20 2.44 2.20 1.34e-03 7.72e-03 7.83e-03 26.1935 768.7335 13.9651 523.4414 13.8638 521.1891 1.88 1.89
15 0.031250 1000 1.04 1.00 1.00 1.02e-04 5.00e-04 4.93e-04 193.6397 962.3732 132.2204 655.6618 131.4628 652.6519 1.46 1.47
16 0.031250 10000 1.00 1.00 1.00 2.37e-07 7.94e-06 8.10e-06 1921.6971 2884.0703 1330.7616 1986.4234 1316.9676 1969.6195 1.44 1.46
17 0.015625 10 17.88 41.04 32.92 1.29e-03 1.42e-02 1.52e-02 48.4807 2932.5510 19.2307 2005.6541 16.5689 1986.1883 2.52 2.93
18 0.015625 100 3.76 3.83 3.22 2.27e-03 8.16e-03 8.45e-03 144.7344 3077.2853 62.9380 2068.5920 61.1835 2047.3718 2.30 2.37
19 0.015625 1000 1.26 1.01 1.01 1.16e-04 7.34e-04 7.32e-04 835.3221 3912.6074 541.5012 2610.0932 538.9680 2586.3398 1.54 1.55
20 0.015625 10000 1.00 1.00 1.00 1.14e-06 1.88e-05 1.90e-05 7619.9019 11532.5093 5330.7762 7940.8694 5351.9077 7938.2475 1.43 1.42
21 0.007812 10 32.05 113.75 83.68 9.25e-04 7.47e-03 7.69e-03 371.8745 11904.3838 295.0517 8235.9211 221.5422 8159.7897 1.26 1.68
22 0.007812 100 8.95 8.27 6.87 1.78e-03 6.74e-03 7.15e-03 1281.2391 13185.6230 393.5577 8629.4789 360.2964 8520.0861 3.26 3.56
23 0.007812 1000 1.70 1.46 1.45 9.29e-05 8.10e-04 8.01e-04 4003.3211 17188.9441 2317.0622 10946.5411 2319.0076 10839.0937 1.73 1.73
24 0.007812 10000 1.01 1.00 1.00 4.61e-06 3.20e-05 3.20e-05 31903.1460 49092.0901 22134.5941 33081.1352 22157.9432 32997.0369 1.44 1.44


==> dat_N/S_CPU_t10.dat <==
sr h Ndt NI LI RI NR LR RR NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.42 7.99 5.89 5.40e-04 8.12e-03 7.31e-03 0.3726 0.3726 0.0925 0.0925 0.0712 0.0712 4.03 5.23
2 0.250000 100 1.17 2.31 1.97 7.71e-05 6.13e-04 5.67e-04 0.4965 0.8691 0.5879 0.6804 0.5220 0.5932 0.84 0.95
3 0.250000 1000 1.00 1.01 1.00 6.35e-07 3.40e-05 3.20e-05 3.3975 4.2667 1.9559 2.6363 1.9681 2.5613 1.74 1.73
4 0.250000 10000 1.00 1.00 1.00 6.39e-10 3.60e-07 3.23e-07 29.7614 34.0281 20.2392 22.8755 20.6387 23.2000 1.47 1.44
5 0.125000 10 3.71 12.06 9.31 1.62e-03 8.06e-03 8.60e-03 0.2027 34.2308 0.2809 23.1564 0.1358 23.3358 0.72 1.49
6 0.125000 100 1.44 4.19 3.90 1.16e-04 7.59e-04 7.16e-04 1.3170 35.5477 0.9569 24.1133 0.9352 24.2709 1.38 1.41
7 0.125000 1000 1.02 1.52 1.48 2.57e-06 4.37e-05 4.28e-05 11.7820 47.3297 8.6770 32.7903 8.6830 32.9539 1.36 1.36
8 0.125000 10000 1.00 1.00 1.00 6.27e-09 1.05e-06 9.95e-07 116.6479 163.9776 85.0942 117.8845 86.0178 118.9717 1.37 1.36
9 0.062500 10 6.54 25.57 18.43 7.43e-04 5.75e-03 5.79e-03 1.2389 165.2165 0.5708 118.4553 0.4735 119.4452 2.17 2.62
10 0.062500 100 1.89 9.12 8.59 1.11e-04 8.71e-04 8.48e-04 5.6606 170.8771 3.7850 122.2403 3.7431 123.1883 1.50 1.51
11 0.062500 1000 1.11 2.07 2.02 2.75e-06 6.66e-05 6.65e-05 46.4408 217.3179 32.3969 154.6372 32.4430 155.6313 1.43 1.43
12 0.062500 10000 1.00 1.00 1.00 4.14e-08 2.94e-06 2.89e-06 434.6454 651.9633 309.6117 464.2489 310.6498 466.2811 1.40 1.40
13 0.031250 10 11.47 64.21 43.30 1.63e-04 2.86e-03 3.03e-03 7.1316 659.0949 3.6268 467.8757 2.8800 469.1610 1.97 2.48
14 0.031250 100 2.91 22.46 19.39 1.71e-04 9.24e-04 9.16e-04 26.9721 686.0670 20.6709 488.5466 19.6698 488.8309 1.30 1.37
15 0.031250 1000 1.23 4.19 4.17 3.93e-06 7.94e-05 7.84e-05 185.5825 871.6495 135.9906 624.5372 136.3714 625.2023 1.36 1.36
16 0.031250 10000 1.00 1.05 1.06 2.17e-07 7.38e-06 7.32e-06 1762.3163 2633.9658 1255.6912 1880.2284 1257.5576 1882.7599 1.40 1.40
17 0.015625 10 18.37 168.83 102.31 6.46e-05 1.45e-03 1.54e-03 45.7948 2679.7605 65.8863 1946.1148 42.1667 1924.9266 0.70 1.09
18 0.015625 100 6.32 50.59 39.92 1.37e-04 9.40e-04 9.59e-04 194.0487 2873.8092 228.7694 2174.8842 191.3793 2116.3059 0.85 1.01
19 0.015625 1000 1.46 9.63 9.31 4.99e-06 9.02e-05 9.06e-05 818.8880 3692.6972 797.9714 2972.8556 792.7250 2909.0309 1.03 1.03
20 0.015625 10000 1.04 2.01 2.02 4.11e-07 6.24e-06 6.18e-06 7176.9756 10869.6727 5375.9960 8348.8516 5407.8402 8316.8712 1.34 1.33
21 0.007812 10 32.52 444.08 233.41 1.91e-05 7.52e-04 7.75e-04 356.8866 11226.5593 1178.4902 9527.3418 625.5104 8942.3816 0.30 0.57
22 0.007812 100 14.42 101.78 76.23 9.85e-05 7.44e-04 7.72e-04 1829.2995 13055.8588 2806.5943 12333.9361 2129.9053 11072.2869 0.65 0.86
23 0.007812 1000 1.91 22.73 23.05 7.34e-06 8.89e-05 8.78e-05 4008.1873 17064.0461 7574.4310 19908.3670 7569.7739 18642.0608 0.53 0.53
24 0.007812 10000 1.13 3.66 3.69 2.98e-07 8.80e-06 8.75e-06 30816.3589 47880.4050 28686.1263 48594.4933 28944.2244 47586.2851 1.07 1.06


==> dat_N/S_CPU_t100.dat <==
sr h Ndt NI LI RI NR LR RR NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.55 14.62 10.89 2.94e-05 7.67e-04 8.10e-04 0.3123 0.3123 0.0831 0.0831 0.1485 0.1485 3.76 2.10
2 0.250000 100 1.34 6.23 3.73 1.42e-06 7.86e-05 5.43e-05 0.6257 0.9380 0.7068 0.7899 0.2896 0.4381 0.89 2.16
3 0.250000 1000 1.02 2.22 1.84 8.53e-08 6.01e-06 1.62e-06 3.7882 4.7262 2.4639 3.2538 2.3534 2.7915 1.54 1.61
4 0.250000 10000 1.00 1.04 1.00 6.39e-10 3.27e-07 3.23e-07 34.6347 39.3608 22.4610 25.7148 22.2470 25.0385 1.54 1.56
5 0.125000 10 4.25 27.19 18.01 4.36e-05 9.11e-04 8.79e-04 0.2513 39.6122 0.1883 25.9031 0.1535 25.1920 1.33 1.64
6 0.125000 100 1.64 11.87 8.49 9.73e-08 8.00e-05 7.67e-05 1.5650 41.1772 1.3180 27.2211 1.1921 26.3841 1.19 1.31
7 0.125000 1000 1.08 3.31 2.61 2.57e-07 4.98e-06 4.01e-06 13.6280 54.8052 10.3829 37.6040 10.1111 36.4951 1.31 1.35
8 0.125000 10000 1.00 1.66 1.59 4.39e-09 3.10e-07 2.64e-07 132.3947 187.1999 98.5287 136.1327 97.8098 134.3049 1.34 1.35
9 0.062500 10 6.89 82.58 36.66 9.60e-06 5.67e-04 5.95e-04 1.3671 188.5670 1.0613 137.1940 0.6628 134.9678 1.29 2.06
10 0.062500 100 2.12 26.75 21.44 2.64e-06 8.98e-05 9.04e-05 6.6540 195.2210 5.6814 142.8754 5.1737 140.1415 1.17 1.29
11 0.062500 1000 1.18 6.01 4.69 3.30e-07 6.76e-06 6.41e-06 52.2987 247.5196 38.7052 181.5806 37.4633 177.6048 1.35 1.40
12 0.062500 10000 1.02 2.05 1.95 7.70e-09 2.67e-07 2.06e-07 496.1666 743.6863 348.8386 530.4192 348.5283 526.1331 1.42 1.42
13 0.031250 10 11.72 243.94 83.31 6.34e-06 2.74e-04 3.04e-04 8.0366 751.7229 11.3922 541.8114 4.8088 530.9419 0.71 1.67
14 0.031250 100 3.27 68.92 51.17 1.36e-06 9.48e-05 9.66e-05 32.5273 784.2502 41.5765 583.3879 34.2963 565.2382 0.78 0.95
15 0.031250 1000 1.33 12.86 10.87 4.75e-07 8.54e-06 8.63e-06 211.3097 995.5599 182.4577 765.8456 173.2049 738.4431 1.16 1.22
16 0.031250 10000 1.06 2.87 2.70 1.43e-08 5.68e-07 5.56e-07 1959.3708 2954.9307 1412.0451 2177.8906 1403.5660 2142.0091 1.39 1.40
17 0.015625 10 18.52 676.94 186.95 1.19e-05 1.41e-04 1.54e-04 50.2767 3005.2074 246.2098 2424.1004 70.3299 2212.3390 0.20 0.71
18 0.015625 100 6.94 150.70 107.95 7.25e-06 9.52e-05 9.79e-05 229.1429 3234.3503 578.5536 3002.6540 434.0467 2646.3857 0.40 0.53
19 0.015625 1000 1.61 31.49 29.40 6.62e-07 9.45e-06 9.46e-06 937.6985 4172.0488 1565.2946 4567.9486 1499.9409 4146.3266 0.60 0.63
20 0.015625 10000 1.12 5.29 5.13 1.43e-08 7.81e-07 7.75e-07 8071.8168 12243.8656 6563.8647 11131.8133 6547.2914 10693.6181 1.23 1.23
21 0.007812 10 32.60 1717.24 409.80 6.02e-06 7.37e-05 7.76e-05 379.1485 12623.0141 4172.6016 15304.4149 997.8263 11691.4443 0.09 0.38
22 0.007812 100 15.71 333.63 206.98 9.04e-06 7.36e-05 7.73e-05 2091.3470 14714.3612 8154.1712 23458.5861 5209.5373 16900.9816 0.26 0.40
23 0.007812 1000 2.09 87.08 79.18 6.33e-07 9.80e-06 9.79e-06 4520.5245 19234.8856 22599.4498 46058.0360 20982.0630 37883.0446 0.20 0.22


==> dat_N/T100LME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.108342656959672	0.184747987737014	0.42797220132145
0.125	0.0187014055349829	0.103148771080214	0.141596288846837
0.0625	0.00806222426638803	0.0683019410526599	0.0732055963472262
0.03125	0.00510632820726822	0.0475123852639613	0.0343540904171569


==> dat_N/T100LMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.792063646252314	2.29710448650019	1.27262539947874
0.125	0.817814129734042	2.20048218529788	1.44006344743156
0.0625	0.82715181746241	2.17312596395167	1.49447839434633
0.03125	0.830024390707641	2.16520805072255	1.51009092991909
0.015625	0.831050361125047	2.16284657240443	1.51444750947496


==> dat_N/T100NME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.107846963890101	0.183938249800577	0.426478175951785
0.125	0.0188331802482959	0.10250905404522	0.139859605484719
0.0625	0.00778040441542284	0.0675387972563848	0.0724276492012257
0.03125	0.00483857286823834	0.0467343632308629	0.0341067218929135


==> dat_N/T100NMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.792084788814657	2.29657881332089	1.27265256764063
0.125	0.81782182330457	2.20053409208708	1.44011309604651
0.0625	0.827157237792666	2.17302676061793	1.49448037697917
0.03125	0.830026541154237	2.16511885454459	1.51008431327038
0.015625	0.830577377567406	2.16315084936043	1.51099287768165


==> dat_N/T100RME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.136486132229295	0.242837516627447	0.457708466445896
0.125	0.0223682335734626	0.122643554515274	0.151842114241893
0.0625	0.00930204160220349	0.0719937651162247	0.0746623622455322
0.03125	0.00521082509044378	0.0476913278562652	0.0344389105901463


==> dat_N/T100RMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.759542306121813	2.35160928855616	1.18956153193512
0.125	0.809666516605494	2.21462029385003	1.41800719347472
0.0625	0.825111977866757	2.17641871774534	1.48884113823893
0.03125	0.829514444499305	2.16600198837448	1.50866746261141
0.015625	0.830922476715316	2.16303499919576	1.51403337560694


==> dat_N/T10LME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.109243746109277	0.194465091568066	0.426696712091277
0.125	0.0193249895695065	0.11404381254481	0.139977573687534
0.0625	0.00834482964888338	0.0809931494491463	0.0738552324649546
0.03125	0.00520441805290172	0.0595997745157765	0.034412031937849


==> dat_N/T10LMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.791625271666341	2.30424910130394	1.27165443948789
0.125	0.817527017705352	2.20410335449671	1.44015719393983
0.0625	0.826978982859982	2.17527549505873	1.49354167333517
0.03125	0.82991661739164	2.16699349000549	1.50975838035368
0.015625	0.830972628893418	2.16422922764132	1.51418098081109


==> dat_N/T10NME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.108005527683567	0.184762155743421	0.426674545485256
0.125	0.0188616462273318	0.102818393565105	0.139920018930764
0.0625	0.00780448433402005	0.0677485952884689	0.0724422113169058
0.03125	0.00483977328880719	0.0467435674461024	0.0341060128089064


==> dat_N/T10NMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.792006171209996	2.29711855380046	1.27216933045576
0.125	0.817826113135238	2.20065688507845	1.43999406685191
0.0625	0.827146681767557	2.173088258624	1.49443316868918
0.03125	0.830024073855392	2.16512915425489	1.51007766762428
0.015625	0.830576968259495	2.16315208881688	1.5109913826547


==> dat_N/T10RME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.137183492876791	0.248916318126435	0.457482931622752
0.125	0.0229597464756286	0.131814548369524	0.152230975625213
0.0625	0.00961394092684236	0.08418736864352	0.0748095242945512
0.03125	0.00531520163997426	0.0594991663286026	0.0344808616727443


==> dat_N/T10RMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.759068832605399	2.35498948185634	1.18742920734037
0.125	0.809411975184641	2.21737617918054	1.41712465243404
0.0625	0.824956543724403	2.17876392454276	1.48837125974419
0.03125	0.829408683701287	2.16782928225022	1.50835757941909
0.015625	0.830845448894319	2.16445119381143	1.51383037754314


==> dat_N/T1LME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.153795473770512	0.279814595447235	0.465661249049809
0.125	0.0314672101379834	0.243351295133002	0.145476304452136
0.0625	0.014417507888611	0.220679816659534	0.0730147913374799
0.03125	0.006485643209601	0.149692852429556	0.0344059351142922


==> dat_N/T1LMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.769779706282309	2.17930380667946	1.21288715814397
0.125	0.819487217349318	2.25571042529071	1.43994744010667
0.0625	0.828021529805918	2.22695173925309	1.49949119788504
0.03125	0.829902211746228	2.19109353926293	1.51045210664489
0.015625	0.830843401930872	2.17552463809078	1.51399922259999


==> dat_N/T1NME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.109654807356896	0.191312166611696	0.427841792657728
0.125	0.0191565840193257	0.108323678420103	0.140046244509278
0.0625	0.00789226877249659	0.0801687309523707	0.0724402626974073
0.03125	0.00492047157771703	0.0632030099925037	0.0341053547303991


==> dat_N/T1NMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.790633105794924	2.30006510559879	1.27063770351382
0.125	0.817656303127317	2.20159340727016	1.43966687805033
0.0625	0.827158734326997	2.17493152101288	1.49442434118946
0.03125	0.830025558907524	2.16687525955371	1.51007012114916
0.015625	0.830577164515223	2.16395729244807	1.51099198108235


==> dat_N/T1RME5bm25.dat <==
h	ELZ	EHZ	EXI
0.25	0.148557348392056	0.322373064484457	0.457042897186038
0.125	0.0343111660176837	0.246052943606849	0.153679246462096
0.0625	0.0152552108422692	0.2118802076962	0.0753809803288278
0.03125	0.00662053048428673	0.145443102733613	0.0345550187599727


==> dat_N/T1RMV5bm25.dat <==
h	VLZ	VHZ	VXI
0.25	0.752441781691537	2.40280554024254	1.17753456454903
0.125	0.807010081482348	2.26694881388752	1.41371968699562
0.0625	0.82388780395107	2.21996437715986	1.48615390763583
0.03125	0.828863010277963	2.18931413446484	1.50708473535946
0.015625	0.830582994173047	2.17506461328979	1.51315283737227


==> dat_N/e.0625ndt10.dat <==
1	0.0625	10	2.13E-02	6.48E-03	5.39E-02	8.68E-03	9.80E-03	1.17E-02	5.89E-02	7.50E-02	9.27E-02
10	0.0625	10	4.69E-03	5.11E-03	3.39E-02	7.10E-03	7.73E-03	8.22E-03	4.45E-02	4.86E-02	4.81E-02
100	0.0625	10	4.69E-03	4.71E-03	3.14E-02	7.10E-03	7.13E-03	8.04E-03	4.46E-02	4.47E-02	4.59E-02


==> dat_N/e.127ndt10.dat <==
C_tol	h	Ndt	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH
1	0.125	10	1.17E-02	2.49E-02	8.79E-02	1.78E-02	2.92E-02	3.19E-02	7.53E-02	1.50E-01	1.52E-01
10	0.125	10	1.16E-02	1.11E-02	5.13E-02	1.77E-02	1.69E-02	1.80E-02	7.52E-02	7.22E-02	7.51E-02
100	0.125	10	1.14E-02	1.13E-02	4.89E-02	1.74E-02	1.72E-02	1.74E-02	7.39E-02	7.28E-02	7.11E-02


==> dat_N/e.25ndt10.dat <==
C_tol	h	Ndt	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH
1	0.25	10	3.92E-02	6.64E-02	9.99E-02	6.09E-02	1.01E-01	8.28E-02	1.51E-01	2.57E-01	2.14E-01
10	0.25	10	2.48E-02	2.76E-02	6.93E-02	3.85E-02	4.28E-02	4.84E-02	8.33E-02	9.35E-02	1.10E-01
100	0.25	10	2.52E-02	2.53E-02	6.85E-02	3.90E-02	3.92E-02	4.70E-02	8.48E-02	8.52E-02	1.07E-01


==> dat_N/egraphC100ndt10.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	1	0.25	10	2.50E+00	1.44E+01	1.09E+01	5.33E-05	8.09E-04	8.08E-04	2.52E-02	2.53E-02	6.85E-02	3.90E-02	3.92E-02	4.70E-02	8.48E-02	8.52E-02	1.07E-01	0.2751	0.2751	0.0411	0.0411	0.0375	0.0375	6.69	7.33
100	5	0.125	10	4.30E+00	2.77E+01	1.80E+01	5.78E-05	8.92E-04	8.87E-04	1.14E-02	1.13E-02	4.89E-02	1.74E-02	1.72E-02	1.74E-02	7.39E-02	7.28E-02	7.11E-02	0.0367	6.4544	0.0299	4.223	0.0264	4.0049	1.23	1.39
100	9	0.0625	10	6.80E+00	7.96E+01	3.67E+01	8.66E-16	5.97E-04	5.95E-04	4.69E-03	4.71E-03	3.14E-02	7.10E-03	7.13E-03	8.04E-03	4.46E-02	4.47E-02	4.59E-02	0.172	27.1955	0.1815	21.0704	0.1031	20.6026	0.95	1.67
100	13	0.03125	10	1.17E+01	2.47E+02	8.34E+01	1.80E-15	2.58E-04	3.03E-04	3.29E-03	3.30E-03	1.66E-02	4.97E-03	4.99E-03	5.74E-03	3.37E-02	3.38E-02	3.63E-02	0.9413	106.4032	1.2886	84.7179	0.6248	83.01	0.73	1.51
100	17	0.015625	10	1.85E+01	6.81E+02	1.86E+02	4.75E-07	1.45E-04	1.54E-04	3.19E-03	3.19E-03	9.50E-03	4.81E-03	4.81E-03	5.05E-03	3.16E-02	3.16E-02	3.26E-02	5.8552	424.4431	25.0331	364.8807	7.5774	343.2177	0.23	0.77
100	21	0.007812	10	3.27E+01	1.80E+03	4.08E+02	3.23E-06	7.58E-05	7.76E-05	3.05E-03	3.05E-03	6.09E-03	4.61E-03	4.61E-03	4.80E-03	3.02E-02	3.02E-02	3.11E-02	40.6819	1753.7986	435.2342	2036.2097	102.5209	1663.1116	0.09	0.4


==> dat_N/egraphC100ndt100.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	2	0.25	100	1.34E+00	6.23E+00	3.72E+00	1.93E-06	7.86E-05	5.48E-05	2.90E-02	2.90E-02	3.31E-02	4.49E-02	4.49E-02	4.54E-02	8.89E-02	8.89E-02	9.02E-02	0.0637	0.3387	0.0612	0.1023	0.0495	0.087	1.04	1.29
100	6	0.125	100	1.63E+00	1.19E+01	8.49E+00	4.04E-17	7.99E-05	7.68E-05	9.01E-03	9.07E-03	1.32E-02	1.37E-02	1.38E-02	1.44E-02	3.95E-02	3.99E-02	4.33E-02	0.235	6.6894	0.1874	4.4105	0.1746	4.1794	1.25	1.35
100	10	0.0625	100	2.12E+00	2.68E+01	2.14E+01	2.03E-06	9.00E-05	9.03E-05	3.20E-03	3.22E-03	7.30E-03	4.84E-03	4.88E-03	5.88E-03	2.12E-02	2.12E-02	3.32E-02	0.9048	28.1003	0.782	21.8524	0.7349	21.3374	1.16	1.23
100	14	0.03125	100	3.28E+00	6.90E+01	5.11E+01	1.09E-06	9.56E-05	9.68E-05	1.44E-03	1.48E-03	5.42E-03	2.17E-03	2.24E-03	3.35E-03	2.25E-02	2.38E-02	3.96E-02	4.1322	110.5354	5.0151	89.733	4.2839	87.2939	0.82	0.96
100	18	0.015625	100	6.91E+00	1.51E+02	1.08E+02	6.02E-06	9.57E-05	9.80E-05	7.16E-04	7.20E-04	8.23E-03	1.08E-03	1.09E-03	1.91E-03	2.10E-02	2.10E-02	3.26E-02	26.0797	450.5228	61.7081	426.5888	46.6127	389.8304	0.42	0.56
100	22	0.007812	100	1.53E+01	3.33E+02	2.07E+02	6.87E-06	7.37E-05	7.72E-05	5.23E-04	5.24E-04	1.12E-02	7.89E-04	7.91E-04	1.20E-03	1.80E-02	1.82E-02	2.20E-02	219.0819	1972.8805	834.4223	2870.632	525.8912	2189.0028	0.26	0.42



==> dat_N/egraphC100ndt1000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	3	0.25	1000	1.02E+00	2.22E+00	1.84E+00	8.70E-08	6.01E-06	1.62E-06	2.96E-02	2.94E-02	3.00E-02	4.58E-02	4.56E-02	4.58E-02	8.97E-02	8.91E-02	8.97E-02	1.0485	1.3873	0.5506	0.653	0.3989	0.4859	1.9	2.63
100	7	0.125	1000	1.08E+00	3.31E+00	2.61E+00	2.34E-07	4.98E-06	4.01E-06	9.42E-03	9.37E-03	9.88E-03	1.43E-02	1.43E-02	1.45E-02	3.93E-02	3.86E-02	3.97E-02	1.8791	8.5685	1.5537	5.9642	1.5281	5.7075	1.21	1.23
100	11	0.0625	1000	1.18E+00	6.01E+00	4.69E+00	3.24E-07	6.77E-06	6.41E-06	3.46E-03	3.46E-03	3.85E-03	5.23E-03	5.23E-03	5.33E-03	1.96E-02	1.91E-02	2.01E-02	7.2774	35.3777	5.9102	27.7626	5.8127	27.1502	1.23	1.25
100	15	0.03125	1000	1.33E+00	1.29E+01	1.09E+01	4.67E-07	8.53E-06	8.63E-06	1.43E-03	1.46E-03	1.80E-03	2.15E-03	2.21E-03	2.28E-03	1.13E-02	1.22E-02	1.29E-02	29.558	140.0934	26.557	116.2901	25.6757	112.9695	1.11	1.15
100	19	0.015625	1000	1.61E+00	3.15E+01	2.94E+01	6.60E-07	9.45E-06	9.47E-06	6.18E-04	6.33E-04	9.64E-04	9.34E-04	9.55E-04	1.04E-03	7.37E-03	7.77E-03	9.10E-03	126.3519	576.8748	186.3568	612.9456	179.9649	569.7953	0.68	0.7
100	23	0.007812	1000	2.09E+00	8.71E+01	7.92E+01	6.42E-07	9.80E-06	9.79E-06	2.81E-04	2.86E-04	6.48E-04	4.25E-04	4.32E-04	5.62E-04	6.54E-03	7.10E-03	1.70E-02	582.2448	2555.1252	2397.7612	5268.3932	2218.1975	4407.2003	0.24	0.26



==> dat_N/egraphC100ndt10000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
100	4	0.25	10000	1.00E+00	1.04E+00	1.00E+00	6.50E-10	3.27E-07	3.23E-07	2.96E-02	2.97E-02	2.98E-02	4.59E-02	4.60E-02	4.61E-02	8.98E-02	8.99E-02	9.01E-02	5.0304	6.4177	3.5402	4.1932	3.4926	3.9785	1.42	1.44
100	8	0.125	10000	1.00E+00	1.66E+00	1.59E+00	4.50E-09	3.10E-07	2.65E-07	9.47E-03	9.50E-03	9.57E-03	1.44E-02	1.45E-02	1.45E-02	3.92E-02	3.94E-02	3.95E-02	18.455	27.0235	14.9246	20.8888	14.7919	20.4995	1.24	1.25
100	12	0.0625	10000	1.02E+00	2.05E+00	1.95E+00	7.72E-09	2.67E-07	2.06E-07	3.49E-03	3.50E-03	3.54E-03	5.28E-03	5.29E-03	5.31E-03	1.95E-02	1.94E-02	1.96E-02	70.0842	105.4619	55.6667	83.4293	55.235	82.3852	1.26	1.27
100	16	0.03125	10000	1.06E+00	2.87E+00	2.70E+00	1.43E-08	5.67E-07	5.56E-07	1.46E-03	1.50E-03	1.54E-03	2.20E-03	2.27E-03	2.28E-03	1.12E-02	1.17E-02	1.19E-02	278.4945	418.5879	223.5575	339.8475	222.6708	335.6403	1.25	1.25
100	20	0.015625	10000	1.12E+00	5.29E+00	5.13E+00	1.43E-08	7.80E-07	7.75E-07	6.42E-04	6.71E-04	7.02E-04	9.68E-04	1.01E-03	1.02E-03	6.92E-03	7.44E-03	7.65E-03	1136.2419	1713.1166	988.0299	1600.9755	990.7955	1560.5907	1.15	1.15
100	24	0.007812	10000	1.19E+00	1.26E+01	1.23E+01	2.64E-08	9.13E-07	9.21E-07	2.87E-04	3.02E-04	3.31E-04	4.33E-04	4.56E-04	4.66E-04	4.41E-03	4.93E-03	5.14E-03	4790.0038	7345.129	6206.8995	11475.2927	6148.9158	10556.1161	0.77	0.78



==> dat_N/egraphC10ndt10.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	1	0.25	10	2.40E+00	8.00E+00	5.90E+00	5.37E-04	7.94E-03	7.17E-03	2.48E-02	2.76E-02	6.93E-02	3.85E-02	4.28E-02	4.84E-02	8.33E-02	9.35E-02	1.10E-01	0.3289	0.3289	0.0316	0.0316	0.0446	0.0446	10.42	7.38
10	5	0.125	10	3.70E+00	1.21E+01	9.30E+00	1.24E-03	7.97E-03	8.56E-03	1.16E-02	1.11E-02	5.13E-02	1.77E-02	1.69E-02	1.80E-02	7.52E-02	7.22E-02	7.51E-02	0.0335	6.0757	0.0247	4.1061	0.034	3.9004	1.36	0.99
10	9	0.0625	10	6.50E+00	2.53E+01	1.84E+01	7.10E-04	5.91E-03	5.85E-03	4.69E-03	5.11E-03	3.39E-02	7.10E-03	7.73E-03	8.22E-03	4.45E-02	4.86E-02	4.81E-02	0.1673	26.1419	0.0922	19.9109	0.0846	19.0804	1.81	1.98
10	13	0.03125	10	1.14E+01	6.24E+01	4.33E+01	2.04E-04	2.90E-03	3.04E-03	3.32E-03	3.35E-03	1.80E-02	5.02E-03	5.05E-03	5.75E-03	3.40E-02	3.44E-02	3.70E-02	0.8893	102.5413	0.5152	78.6464	0.4464	77.5474	1.73	1.99
10	17	0.015625	10	1.83E+01	1.59E+02	1.02E+02	1.35E-04	1.42E-03	1.54E-03	3.19E-03	3.20E-03	1.03E-02	4.81E-03	4.84E-03	5.05E-03	3.16E-02	3.18E-02	3.27E-02	5.738	407.4971	6.315	321.2277	4.2549	317.4558	0.91	1.35
10	21	0.007812	10	3.27E+01	4.40E+02	2.33E+02	3.23E-06	7.26E-04	7.75E-04	3.05E-03	3.06E-03	6.48E-03	4.61E-03	4.61E-03	4.81E-03	3.02E-02	3.02E-02	3.12E-02	39.9243	1660.1394	112.3857	1435.6406	61.5272	1377.1396	0.36	0.65



==> dat_N/egraphC10ndt100.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	2	0.25	100	1.19E+00	2.31E+00	1.96E+00	6.25E-05	6.13E-04	5.72E-04	2.91E-02	3.07E-02	3.45E-02	4.51E-02	4.76E-02	4.75E-02	8.93E-02	9.54E-02	9.44E-02	0.0752	0.4041	0.062	0.0936	0.0402	0.0847	1.21	1.87
10	6	0.125	100	1.44E+00	4.20E+00	3.88E+00	1.16E-04	7.59E-04	7.23E-04	9.18E-03	1.05E-02	1.44E-02	1.40E-02	1.59E-02	1.64E-02	4.06E-02	5.20E-02	5.42E-02	0.2147	6.2904	0.161	4.2671	0.149	4.0493	1.33	1.44
10	10	0.0625	100	1.88E+00	9.10E+00	8.59E+00	1.05E-04	8.75E-04	8.46E-04	3.26E-03	4.35E-03	8.37E-03	4.94E-03	6.58E-03	7.82E-03	2.16E-02	4.50E-02	5.63E-02	0.8446	26.9865	0.6063	20.5172	0.5819	19.6623	1.39	1.45
10	14	0.03125	100	2.91E+00	2.25E+01	1.94E+01	1.73E-04	9.22E-04	9.18E-04	1.47E-03	2.02E-03	8.15E-03	2.22E-03	3.05E-03	4.07E-03	2.41E-02	3.81E-02	5.47E-02	3.766	106.3074	3.0096	81.656	2.8807	80.4281	1.25	1.31
10	18	0.015625	100	6.37E+00	5.07E+01	3.99E+01	1.33E-04	9.42E-04	9.60E-04	7.06E-04	9.56E-04	1.40E-02	1.07E-03	1.44E-03	1.89E-03	2.23E-02	2.78E-02	3.75E-02	23.9202	431.4173	24.3438	345.5715	20.7156	338.1714	0.98	1.15
10	22	0.007812	100	1.39E+01	1.02E+02	7.62E+01	7.43E-05	7.43E-04	7.71E-04	5.28E-04	5.94E-04	1.50E-02	7.97E-04	8.97E-04	1.23E-03	1.80E-02	2.02E-02	2.72E-02	198.6776	1858.8171	284.1448	1719.7854	220.1998	1597.3394	0.7	0.9



==> dat_N/egraphC10ndt1000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	3	0.25	1000	1.00E+00	1.01E+00	1.00E+00	6.45E-07	3.40E-05	3.20E-05	2.95E-02	3.00E-02	3.09E-02	4.58E-02	4.65E-02	4.74E-02	8.97E-02	9.12E-02	9.30E-02	0.7849	1.189	0.5597	0.6533	0.374	0.4588	1.4	2.1
10	7	0.125	1000	1.02E+00	1.52E+00	1.48E+00	2.63E-06	4.37E-05	4.28E-05	9.42E-03	1.01E-02	1.08E-02	1.43E-02	1.53E-02	1.59E-02	3.92E-02	4.28E-02	4.49E-02	1.795	8.0855	1.4319	5.6989	1.4077	5.457	1.25	1.28
10	11	0.0625	1000	1.11E+00	2.07E+00	2.02E+00	2.70E-06	6.67E-05	6.66E-05	3.46E-03	4.45E-03	4.89E-03	5.24E-03	6.74E-03	6.93E-03	1.96E-02	2.93E-02	3.12E-02	7.0026	33.9891	5.354	25.8712	5.1397	24.802	1.31	1.36
10	15	0.03125	1000	1.23E+00	4.20E+00	4.17E+00	3.93E-06	7.93E-05	7.84E-05	1.43E-03	2.59E-03	3.09E-03	2.16E-03	3.89E-03	4.00E-03	1.14E-02	5.48E-02	5.76E-02	28.1546	134.462	22.367	104.0229	22.189	102.6171	1.26	1.27
10	19	0.015625	1000	1.46E+00	9.63E+00	9.31E+00	4.95E-06	9.03E-05	9.06E-05	6.32E-04	3.86E-03	5.58E-03	9.54E-04	1.82E-03	1.87E-03	7.63E-03	4.59E-02	4.56E-02	119.1493	550.5666	107.6687	453.2401	107.6481	445.8195	1.11	1.11
10	23	0.007812	1000	1.91E+00	2.27E+01	2.31E+01	7.27E-06	8.87E-05	8.78E-05	2.95E-04	4.85E-03	7.31E-03	4.46E-04	8.78E-04	8.32E-04	7.29E-03	4.05E-02	3.82E-02	550.9488	2409.7659	869.6212	2589.4066	880.4241	2477.7635	0.63	0.63



==> dat_N/egraphC10ndt10000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
10	4	0.25	10000	1.00E+00	1.00E+00	1.00E+00	6.50E-10	3.60E-07	3.23E-07	2.96E-02	2.97E-02	2.98E-02	4.59E-02	4.60E-02	4.61E-02	8.98E-02	8.99E-02	9.01E-02	4.8532	6.0422	3.4281	4.0814	3.4075	3.8663	1.42	1.42
10	8	0.125	10000	1.00E+00	1.00E+00	1.00E+00	6.14E-09	1.05E-06	9.95E-07	9.47E-03	9.58E-03	9.67E-03	1.44E-02	1.46E-02	1.47E-02	3.92E-02	3.99E-02	4.01E-02	17.8891	25.9746	14.1197	19.8187	13.5388	18.9958	1.27	1.32
10	12	0.0625	10000	1.00E+00	1.00E+00	1.00E+00	4.18E-08	2.94E-06	2.89E-06	3.49E-03	3.80E-03	3.88E-03	5.28E-03	5.75E-03	5.82E-03	1.95E-02	2.22E-02	2.25E-02	67.663	101.6521	52.26	78.1312	52.299	77.101	1.29	1.29
10	16	0.03125	10000	1.00E+00	1.05E+00	1.06E+00	2.16E-07	7.38E-06	7.32E-06	1.45E-03	3.06E-03	3.25E-03	2.20E-03	3.98E-03	4.02E-03	1.12E-02	5.89E-02	5.94E-02	267.2971	401.7591	210.8897	314.9126	210.5839	313.201	1.27	1.27
10	20	0.015625	10000	1.04E+00	2.01E+00	2.02E+00	4.10E-07	6.24E-06	6.18E-06	6.43E-04	4.47E-03	4.65E-03	9.70E-04	1.78E-03	1.79E-03	6.94E-03	4.49E-02	4.47E-02	1069.6485	1620.2151	870.0148	1323.2549	869.7929	1315.6123	1.23	1.23
10	24	0.007812	10000	1.13E+00	3.66E+00	3.69E+00	2.97E-07	8.80E-06	8.75E-06	2.89E-04	7.13E-03	7.41E-03	4.37E-04	9.30E-04	9.25E-04	4.45E-03	4.05E-02	4.03E-02	4563.8268	6973.5927	4039.0476	6628.4541	4070.5054	6548.2689	1.13	1.12



==> dat_N/egraphC1ndt10.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	1	0.25	10	2.00E+00	2.10E+00	1.80E+00	1.50E-02	6.59E-02	7.28E-02	3.92E-02	6.64E-02	9.99E-02	6.09E-02	1.01E-01	8.28E-02	1.51E-01	2.57E-01	2.14E-01	0.387	0.387	0.0191	0.0191	0.0412	0.0412	20.31	9.39
1	5	0.125	10	3.30E+00	3.20E+00	2.70E+00	1.26E-02	7.85E-02	6.64E-02	1.17E-02	2.49E-02	8.79E-02	1.78E-02	2.92E-02	3.19E-02	7.53E-02	1.50E-01	1.52E-01	0.033	6.8661	0.0225	4.0409	0.0353	3.9297	1.47	0.93
1	9	0.0625	10	5.30E+00	7.00E+00	5.80E+00	1.25E-02	4.76E-02	5.00E-02	2.13E-02	6.48E-03	5.39E-02	8.68E-03	9.80E-03	1.17E-02	5.89E-02	7.50E-02	9.27E-02	0.1478	27.4339	0.0872	20.1217	0.0762	19.8961	1.69	1.94
1	13	0.03125	10	1.08E+01	1.58E+01	1.30E+01	3.56E-03	2.67E-02	2.86E-02	3.34E-03	3.64E-03	3.56E-02	5.05E-03	5.50E-03	6.51E-03	3.41E-02	3.94E-02	6.39E-02	0.9131	105.4283	0.3449	79.4174	0.3333	79.3829	2.65	2.74
1	17	0.015625	10	1.80E+01	4.09E+01	3.32E+01	5.56E-04	1.44E-02	1.51E-02	3.19E-03	3.16E-03	1.89E-02	4.81E-03	4.78E-03	5.15E-03	3.16E-02	3.42E-02	4.14E-02	5.5515	416.0685	2.4541	317.637	2.1803	316.5326	2.26	2.55
1	21	0.007812	10	3.23E+01	1.11E+02	8.33E+01	2.55E-04	7.45E-03	7.76E-03	3.05E-03	3.08E-03	1.12E-02	4.61E-03	4.65E-03	4.80E-03	3.02E-02	3.12E-02	3.33E-02	40.9736	1701.8785	31.4851	1315.7959	24.7645	1312.7017	1.3	1.65



==> dat_N/egraphC1ndt100.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	2	0.25	100	1.00E+00	1.00E+00	1.01E+00	8.61E-04	3.18E-03	3.06E-03	2.87E-02	3.64E-02	4.55E-02	4.45E-02	5.64E-02	6.50E-02	8.78E-02	1.25E-01	1.48E-01	0.0621	0.4491	0.0423	0.0614	0.0408	0.0821	1.47	1.52
1	6	0.125	100	1.15E+00	1.03E+00	1.06E+00	1.61E-03	7.11E-03	6.75E-03	9.30E-03	6.11E-02	6.46E-02	1.41E-02	3.49E-02	3.52E-02	4.14E-02	2.02E-01	1.93E-01	0.2363	7.1024	0.1531	4.1939	0.1501	4.0798	1.54	1.57
1	10	0.0625	100	1.58E+00	1.72E+00	1.64E+00	1.16E-03	7.24E-03	7.23E-03	3.28E-03	5.81E-02	6.65E-02	4.96E-03	1.69E-02	1.59E-02	2.12E-02	1.66E-01	1.73E-01	0.8423	28.2762	0.5575	20.6792	0.5562	20.4523	1.51	1.51
1	14	0.03125	100	2.21E+00	2.45E+00	2.18E+00	1.29E-03	7.68E-03	7.93E-03	2.06E-03	5.86E-02	6.83E-02	3.11E-03	1.01E-02	9.81E-03	3.05E-02	1.61E-01	1.66E-01	3.4841	108.9124	2.2669	81.6843	2.2625	81.6454	1.54	1.54
1	18	0.015625	100	3.53E+00	3.85E+00	3.24E+00	1.98E-03	8.20E-03	8.42E-03	1.80E-03	5.17E-02	5.44E-02	2.71E-03	6.02E-03	6.46E-03	4.83E-02	1.65E-01	1.65E-01	17.62	433.6886	9.8106	327.4476	9.6058	326.1385	1.8	1.83
1	22	0.007812	100	9.51E+00	8.18E+00	6.84E+00	1.52E-03	6.79E-03	7.19E-03	3.60E-02	3.76E-02	4.45E-02	7.66E-04	3.18E-03	3.79E-03	7.09E-02	1.37E-01	1.30E-01	151.1463	1853.0248	53.7299	1369.5258	50.4405	1363.1422	2.81	3



==> dat_N/egraphC1ndt1000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	3	0.25	1000	1.00E+00	1.00E+00	1.00E+00	6.45E-07	3.47E-05	3.46E-05	2.95E-02	3.00E-02	3.09E-02	4.58E-02	4.65E-02	4.73E-02	8.97E-02	9.12E-02	9.28E-02	0.7045	1.1536	0.445	0.5064	0.3996	0.4817	1.58	1.76
1	7	0.125	1000	1.00E+00	1.00E+00	1.00E+00	5.18E-06	9.91E-05	9.85E-05	9.42E-03	1.09E-02	1.17E-02	1.43E-02	1.65E-02	1.73E-02	3.92E-02	4.86E-02	5.12E-02	1.8547	8.9572	1.4595	5.6535	1.4511	5.5309	1.27	1.28
1	11	0.0625	1000	1.00E+00	1.00E+00	1.00E+00	3.01E-05	2.53E-04	2.55E-04	3.44E-03	1.77E-02	1.87E-02	5.20E-03	1.22E-02	1.28E-02	1.93E-02	1.08E-01	1.14E-01	6.9648	35.241	5.351	26.0302	5.3628	25.8151	1.3	1.3
1	15	0.03125	1000	1.04E+00	1.00E+00	1.00E+00	1.01E-04	5.00E-04	4.93E-04	1.44E-03	4.08E-02	4.08E-02	2.17E-03	6.45E-03	6.51E-03	1.15E-02	1.10E-01	1.09E-01	27.594	136.5064	21.2805	102.9648	21.2406	102.886	1.3	1.3
1	19	0.015625	1000	1.26E+00	1.01E+00	1.01E+00	1.16E-04	7.34E-04	7.32E-04	6.56E-04	4.75E-02	4.74E-02	9.91E-04	4.20E-03	4.40E-03	7.97E-03	1.15E-01	1.21E-01	117.5301	551.2187	87.3378	414.7854	87.2747	413.4132	1.35	1.35
1	23	0.007812	1000	1.70E+00	1.45E+00	1.45E+00	9.24E-05	8.14E-04	8.04E-04	4.07E-04	4.23E-02	4.42E-02	6.14E-04	3.70E-03	3.66E-03	1.63E-02	1.35E-01	1.53E-01	538.5607	2391.5856	367.9023	1737.4281	368.6813	1731.8235	1.46	1.46



==> dat_N/egraphC1ndt10000.dat <==
C_tol	sr	h	Ndt	NI	LI	RI	NR	LR	RR	NEU	LEU	REU	NEZ	LEZ	REZ	NEH	LEH	REH	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	4	0.25	10000	1.00E+00	1.00E+00	1.00E+00	6.50E-10	3.60E-07	3.50E-07	2.96E-02	2.97E-02	2.97E-02	4.59E-02	4.60E-02	4.61E-02	8.98E-02	8.99E-02	9.01E-02	5.6795	6.8331	3.512	4.0184	3.4127	3.8944	1.62	1.66
1	8	0.125	10000	1.00E+00	1.00E+00	1.00E+00	6.14E-09	1.05E-06	1.06E-06	9.47E-03	9.58E-03	9.66E-03	1.44E-02	1.46E-02	1.46E-02	3.92E-02	3.99E-02	4.01E-02	18.3289	27.2861	14.3811	20.0345	14.289	19.8199	1.27	1.28
1	12	0.0625	10000	1.00E+00	1.00E+00	1.00E+00	4.18E-08	2.94E-06	3.01E-06	3.49E-03	3.80E-03	3.87E-03	5.28E-03	5.75E-03	5.81E-03	1.95E-02	2.22E-02	2.25E-02	69.2742	104.5152	53.0423	79.0725	53.2346	79.0497	1.31	1.3
1	16	0.03125	10000	1.00E+00	1.00E+00	1.00E+00	2.37E-07	7.94E-06	8.10E-06	1.45E-03	3.17E-03	3.33E-03	2.20E-03	4.00E-03	4.02E-03	1.12E-02	5.92E-02	5.93E-02	274.0106	410.517	212.2181	315.1829	211.4663	314.3523	1.29	1.3
1	20	0.015625	10000	1.00E+00	1.00E+00	1.00E+00	1.14E-06	1.88E-05	1.90E-05	6.41E-04	1.63E-02	1.65E-02	9.67E-04	2.17E-03	2.18E-03	6.90E-03	6.07E-02	6.05E-02	1109.6863	1660.9049	869.5254	1284.3108	874.524	1287.9372	1.28	1.27
1	24	0.007812	10000	1.01E+00	1.00E+00	1.00E+00	4.60E-06	3.20E-05	3.20E-05	2.89E-04	2.55E-02	2.55E-02	4.36E-04	1.45E-03	1.48E-03	4.43E-03	6.10E-02	6.26E-02	4554.3334	6945.919	3547.7633	5285.1914	3563.0244	5294.8479	1.28	1.28



==> dat_N/notes.txt <==
sr h Ndt NI LI RI NR LR RR NEU LEU REU NEZ LEZ REZ NEH LEH REH NC NCC LC LCC RC RCC RNL RNR
1 0.250000 10 2.50 14.40 10.90 5.33e-05 8.09e-04 8.08e-04 2.52e-02 2.53e-02 6.85e-02 3.90e-02 3.92e-02 4.70e-02 8.48e-02 8.52e-02 1.07e-01 0.2751 0.2751 0.0411 0.0411 0.0375 0.0375 6.69 7.33 
2 0.250000 100 1.34 6.23 3.72 1.93e-06 7.86e-05 5.48e-05 2.90e-02 2.90e-02 3.31e-02 4.49e-02 4.49e-02 4.54e-02 8.89e-02 8.89e-02 9.02e-02 0.0637 0.3387 0.0612 0.1023 0.0495 0.0870 1.04 1.29 
3 0.250000 1000 1.02 2.22 1.84 8.70e-08 6.01e-06 1.62e-06 2.96e-02 2.94e-02 3.00e-02 4.58e-02 4.56e-02 4.58e-02 8.97e-02 8.91e-02 8.97e-02 1.0485 1.3873 0.5506 0.6530 0.3989 0.4859 1.90 2.63 
4 0.250000 10000 1.00 1.04 1.00 6.50e-10 3.27e-07 3.23e-07 2.96e-02 2.97e-02 2.98e-02 4.59e-02 4.60e-02 4.61e-02 8.98e-02 8.99e-02 9.01e-02 5.0304 6.4177 3.5402 4.1932 3.4926 3.9785 1.42 1.44 
5 0.125000 10 4.30 27.70 18.00 5.78e-05 8.92e-04 8.87e-04 1.14e-02 1.13e-02 4.89e-02 1.74e-02 1.72e-02 1.74e-02 7.39e-02 7.28e-02 7.11e-02 0.0367 6.4544 0.0299 4.2230 0.0264 4.0049 1.23 1.39 
6 0.125000 100 1.63 11.86 8.49 4.04e-17 7.99e-05 7.68e-05 9.01e-03 9.07e-03 1.32e-02 1.37e-02 1.38e-02 1.44e-02 3.95e-02 3.99e-02 4.33e-02 0.2350 6.6894 0.1874 4.4105 0.1746 4.1794 1.25 1.35 
7 0.125000 1000 1.08 3.31 2.61 2.34e-07 4.98e-06 4.01e-06 9.42e-03 9.37e-03 9.88e-03 1.43e-02 1.43e-02 1.45e-02 3.93e-02 3.86e-02 3.97e-02 1.8791 8.5685 1.5537 5.9642 1.5281 5.7075 1.21 1.23 
8 0.125000 10000 1.00 1.66 1.59 4.50e-09 3.10e-07 2.65e-07 9.47e-03 9.50e-03 9.57e-03 1.44e-02 1.45e-02 1.45e-02 3.92e-02 3.94e-02 3.95e-02 18.4550 27.0235 14.9246 20.8888 14.7919 20.4995 1.24 1.25 
9 0.062500 10 6.80 79.60 36.70 8.66e-16 5.97e-04 5.95e-04 4.69e-03 4.71e-03 3.14e-02 7.10e-03 7.13e-03 8.04e-03 4.46e-02 4.47e-02 4.59e-02 0.1720 27.1955 0.1815 21.0704 0.1031 20.6026 0.95 1.67 
10 0.062500 100 2.12 26.76 21.43 2.03e-06 9.00e-05 9.03e-05 3.20e-03 3.22e-03 7.30e-03 4.84e-03 4.88e-03 5.88e-03 2.12e-02 2.12e-02 3.32e-02 0.9048 28.1003 0.7820 21.8524 0.7349 21.3374 1.16 1.23 
11 0.062500 1000 1.18 6.01 4.69 3.24e-07 6.77e-06 6.41e-06 3.46e-03 3.46e-03 3.85e-03 5.23e-03 5.23e-03 5.33e-03 1.96e-02 1.91e-02 2.01e-02 7.2774 35.3777 5.9102 27.7626 5.8127 27.1502 1.23 1.25 
12 0.062500 10000 1.02 2.05 1.95 7.72e-09 2.67e-07 2.06e-07 3.49e-03 3.50e-03 3.54e-03 5.28e-03 5.29e-03 5.31e-03 1.95e-02 1.94e-02 1.96e-02 70.0842 105.4619 55.6667 83.4293 55.2350 82.3852 1.26 1.27 
13 0.031250 10 11.70 246.50 83.40 1.80e-15 2.58e-04 3.03e-04 3.29e-03 3.30e-03 1.66e-02 4.97e-03 4.99e-03 5.74e-03 3.37e-02 3.38e-02 3.63e-02 0.9413 106.4032 1.2886 84.7179 0.6248 83.0100 0.73 1.51 
14 0.031250 100 3.28 69.01 51.14 1.09e-06 9.56e-05 9.68e-05 1.44e-03 1.48e-03 5.42e-03 2.17e-03 2.24e-03 3.35e-03 2.25e-02 2.38e-02 3.96e-02 4.1322 110.5354 5.0151 89.7330 4.2839 87.2939 0.82 0.96 
15 0.031250 1000 1.33 12.86 10.87 4.67e-07 8.53e-06 8.63e-06 1.43e-03 1.46e-03 1.80e-03 2.15e-03 2.21e-03 2.28e-03 1.13e-02 1.22e-02 1.29e-02 29.5580 140.0934 26.5570 116.2901 25.6757 112.9695 1.11 1.15 
16 0.031250 10000 1.06 2.87 2.70 1.43e-08 5.67e-07 5.56e-07 1.46e-03 1.50e-03 1.54e-03 2.20e-03 2.27e-03 2.28e-03 1.12e-02 1.17e-02 1.19e-02 278.4945 418.5879 223.5575 339.8475 222.6708 335.6403 1.25 1.25 
17 0.015625 10 18.50 680.60 186.30 4.75e-07 1.45e-04 1.54e-04 3.19e-03 3.19e-03 9.50e-03 4.81e-03 4.81e-03 5.05e-03 3.16e-02 3.16e-02 3.26e-02 5.8552 424.4431 25.0331 364.8807 7.5774 343.2177 0.23 0.77 
18 0.015625 100 6.91 150.75 108.03 6.02e-06 9.57e-05 9.80e-05 7.16e-04 7.20e-04 8.23e-03 1.08e-03 1.09e-03 1.91e-03 2.10e-02 2.10e-02 3.26e-02 26.0797 450.5228 61.7081 426.5888 46.6127 389.8304 0.42 0.56 
19 0.015625 1000 1.61 31.49 29.40 6.60e-07 9.45e-06 9.47e-06 6.18e-04 6.33e-04 9.64e-04 9.34e-04 9.55e-04 1.04e-03 7.37e-03 7.77e-03 9.10e-03 126.3519 576.8748 186.3568 612.9456 179.9649 569.7953 0.68 0.70 
20 0.015625 10000 1.12 5.29 5.13 1.43e-08 7.80e-07 7.75e-07 6.42e-04 6.71e-04 7.02e-04 9.68e-04 1.01e-03 1.02e-03 6.92e-03 7.44e-03 7.65e-03 1136.2419 1713.1166 988.0299 1600.9755 990.7955 1560.5907 1.15 1.15 
21 0.007812 10 32.70 1798.10 407.80 3.23e-06 7.58e-05 7.76e-05 3.05e-03 3.05e-03 6.09e-03 4.61e-03 4.61e-03 4.80e-03 3.02e-02 3.02e-02 3.11e-02 40.6819 1753.7986 435.2342 2036.2097 102.5209 1663.1116 0.09 0.40 
22 0.007812 100 15.26 332.74 206.80 6.87e-06 7.37e-05 7.72e-05 5.23e-04 5.24e-04 1.12e-02 7.89e-04 7.91e-04 1.20e-03 1.80e-02 1.82e-02 2.20e-02 219.0819 1972.8805 834.4223 2870.6320 525.8912 2189.0028 0.26 0.42 
23 0.007812 1000 2.09 87.07 79.16 6.42e-07 9.80e-06 9.79e-06 2.81e-04 2.86e-04 6.48e-04 4.25e-04 4.32e-04 5.62e-04 6.54e-03 7.10e-03 1.70e-02 582.2448 2555.1252 2397.7612 5268.3932 2218.1975 4407.2003 0.24 0.26 
24 0.007812 10000 1.19 12.56 12.28 2.64e-08 9.13e-07 9.21e-07 2.87e-04 3.02e-04 3.31e-04 4.33e-04 4.56e-04 4.66e-04 4.41e-03 4.93e-03 5.14e-03 4790.0038 7345.1290 6206.8995 11475.2927 6148.9158 10556.1161 0.77 0.78 


==> dat_N/scpu.dat <==
ctol	N	L	R
1	8352	6302.65	6295.96
10	8727.1	6506	6512
100	8817.98	8930.1	8788.82	



==> dat_N/smin1_6T100E10.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.55	14.62	15.18	0.0000294	0.000767	0.000875	0.058	0.058	0.0485	0.0485	0.0468	0.0468	1.2	1.24
2	0.25	100	1.34	6.23	3.71	0.00000142	0.0000786	0.0000582	0.4046	0.4626	0.3217	0.3702	0.2731	0.3199	1.26	1.48
3	0.25	1000	1.02	2.22	1.84	0.0000000853	0.00000601	0.00000163	3.5786	4.0412	2.4985	2.8687	2.401	2.7209	1.43	1.49
4	0.25	10000	1	1.04	1	6.39E-10	0.000000327	0.000000323	34.6591	38.7003	23.0289	25.8976	22.6186	25.3395	1.51	1.53
5	0.125	10	4.25	27.19	26.54	0.0000436	0.000911	0.000871	0.2503	38.9506	0.1831	26.0807	0.1775	25.517	1.37	1.41
6	0.125	100	1.64	11.87	8.52	0.0000000973	0.00008	0.0000783	1.5857	40.5363	1.322	27.4027	1.2075	26.7245	1.2	1.31
7	0.125	1000	1.08	3.31	2.62	0.000000257	0.00000498	0.00000396	13.7121	54.2484	10.5376	37.9403	10.2408	36.9653	1.3	1.34
8	0.125	10000	1	1.66	1.59	0.00000000439	0.00000031	0.000000264	134.2171	188.4655	99.7621	137.7024	99.1025	136.0678	1.35	1.35
9	0.0625	10	6.89	82.58	74.71	0.0000096	0.000567	0.000556	1.4385	189.904	1.0786	138.781	0.9995	137.0673	1.33	1.44
10	0.0625	100	2.12	26.75	23.76	0.00000264	0.0000898	0.0000915	7.081	196.985	5.8254	144.6064	5.4486	142.5159	1.22	1.3
11	0.0625	1000	1.18	6.01	4.69	0.00000033	0.00000676	0.00000648	55.9584	252.9434	40.1016	184.708	38.8049	181.3208	1.4	1.44
12	0.0625	10000	1.02	2.05	1.95	0.0000000077	0.000000267	0.000000207	529.4006	782.344	361.7581	546.4661	360.2247	541.5455	1.46	1.47
13	0.03125	10	11.72	243.94	157.9	0.00000634	0.000274	0.0003	8.3044	790.6484	11.5558	558.0219	7.9977	549.5432	0.72	1.04
14	0.03125	100	3.27	68.92	65.55	0.00000136	0.0000948	0.0000941	33.4117	824.0601	42.7444	600.7663	41.3335	590.8767	0.78	0.81
15	0.03125	1000	1.33	12.86	10.98	0.000000475	0.00000854	0.00000863	216.1604	1040.2205	186.8724	787.6387	178.3339	769.2106	1.16	1.21
16	0.03125	10000	1.06	2.87	2.7	0.0000000143	0.000000568	0.000000556	1989.0335	3029.254	1447.2288	2234.8675	1446.6128	2215.8234	1.37	1.37
17	0.015625	10	18.52	676.94	454.3	0.0000119	0.000141	0.000152	51.7034	3080.9574	210.2391	2445.1066	148.3645	2364.1879	0.25	0.35
18	0.015625	100	6.94	150.7	134.41	0.00000725	0.0000952	0.0000965	231.1924	3312.1498	469.8029	2914.9095	422.2065	2786.3944	0.49	0.55
19	0.015625	1000	1.61	31.49	30.28	0.000000662	0.00000945	0.00000949	968.6408	4280.7906	1455.5626	4370.4721	1445.4343	4231.8287	0.67	0.67
20	0.015625	10000	1.12	5.29	5.14	0.0000000143	0.000000781	0.000000777	8215.9128	12496.7034	7023.384	11393.8561	6908.9828	11140.8115	1.17	1.19
21	0.007812	10	32.6	1717.24	1189	6.02E-06	7.37E-05	7.56E-05	343.8826	12840.586	3518.8227	14912.6788	2456.5977	13597.4092	0.1	0.14
22	0.007812	100	15.71	333.63	277.26	9.04E-06	7.36E-05	7.69E-05	1919.8183	14760.4043	7039.5145	21952.1933	5930.0852	19527.4944	0.27	0.32
23	0.007812	1000	2.09	87.08	85.09	6.33E-07	9.80E-06	9.82E-06	4311.8962	19072.3005	20101	42053.1933	19521.3322	39048.8266	0.21	0.22


==> dat_N/st100e10.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.55	14.62	15.18	0.0000294	0.000767	0.000875	0.058	0.058	0.0485	0.0485	0.0468	0.0468	1.2	1.24
2	0.25	100	1.34	6.23	3.71	0.00000142	0.0000786	0.0000582	0.4046	0.4626	0.3217	0.3702	0.2731	0.3199	1.26	1.48
3	0.25	1000	1.02	2.22	1.84	0.0000000853	0.00000601	0.00000163	3.5786	4.0412	2.4985	2.8687	2.401	2.7209	1.43	1.49
4	0.25	10000	1	1.04	1	6.39E-10	0.000000327	0.000000323	34.6591	38.7003	23.0289	25.8976	22.6186	25.3395	1.51	1.53
5	0.125	10	4.25	27.19	26.54	0.0000436	0.000911	0.000871	0.2503	38.9506	0.1831	26.0807	0.1775	25.517	1.37	1.41
6	0.125	100	1.64	11.87	8.52	0.0000000973	0.00008	0.0000783	1.5857	40.5363	1.322	27.4027	1.2075	26.7245	1.2	1.31
7	0.125	1000	1.08	3.31	2.62	0.000000257	0.00000498	0.00000396	13.7121	54.2484	10.5376	37.9403	10.2408	36.9653	1.3	1.34
8	0.125	10000	1	1.66	1.59	0.00000000439	0.00000031	0.000000264	134.2171	188.4655	99.7621	137.7024	99.1025	136.0678	1.35	1.35
9	0.0625	10	6.89	82.58	74.71	0.0000096	0.000567	0.000556	1.4385	189.904	1.0786	138.781	0.9995	137.0673	1.33	1.44
10	0.0625	100	2.12	26.75	23.76	0.00000264	0.0000898	0.0000915	7.081	196.985	5.8254	144.6064	5.4486	142.5159	1.22	1.3
11	0.0625	1000	1.18	6.01	4.69	0.00000033	0.00000676	0.00000648	55.9584	252.9434	40.1016	184.708	38.8049	181.3208	1.4	1.44
12	0.0625	10000	1.02	2.05	1.95	0.0000000077	0.000000267	0.000000207	529.4006	782.344	361.7581	546.4661	360.2247	541.5455	1.46	1.47
13	0.03125	10	11.72	243.94	157.9	0.00000634	0.000274	0.0003	8.3044	790.6484	11.5558	558.0219	7.9977	549.5432	0.72	1.04
14	0.03125	100	3.27	68.92	65.55	0.00000136	0.0000948	0.0000941	33.4117	824.0601	42.7444	600.7663	41.3335	590.8767	0.78	0.81
15	0.03125	1000	1.33	12.86	10.98	0.000000475	0.00000854	0.00000863	216.1604	1040.2205	186.8724	787.6387	178.3339	769.2106	1.16	1.21
16	0.03125	10000	1.06	2.87	2.7	0.0000000143	0.000000568	0.000000556	1989.0335	3029.254	1447.2288	2234.8675	1446.6128	2215.8234	1.37	1.37
17	0.015625	10	18.52	676.94	454.3	0.0000119	0.000141	0.000152	51.7034	3080.9574	210.2391	2445.1066	148.3645	2364.1879	0.25	0.35
18	0.015625	100	6.94	150.7	134.41	0.00000725	0.0000952	0.0000965	231.1924	3312.1498	469.8029	2914.9095	422.2065	2786.3944	0.49	0.55
19	0.015625	1000	1.61	31.49	30.28	0.000000662	0.00000945	0.00000949	968.6408	4280.7906	1455.5626	4370.4721	1445.4343	4231.8287	0.67	0.67
20	0.015625	10000	1.12	5.29	5.14	0.0000000143	0.000000781	0.000000777	8215.9128	12496.7034	7023.384	11393.8561	6908.9828	11140.8115	1.17	1.19
21	0.007812	10	32.6	1717.24	1189	6.02E-06	7.37E-05	7.56E-05	343.8826	12840.586	3518.8227	14912.6788	2456.5977	13597.4092	0.1	0.14
22	0.007812	100	15.71	333.63	277.26	9.04E-06	7.36E-05	7.69E-05	1919.8183	14760.4043	7039.5145	21952.1933	5930.0852	19527.4944	0.27	0.32
23	0.007812	1000	2.09	87.08	85.09	6.33E-07	9.80E-06	9.82E-06	4311.8962	19072.3005	20101	42053.1933	19521.3322	39048.8266	0.21	0.22
24	0.007812	10000	1.19	12.55	12.37	2.62e-08	9.13e-07	9.15e-07	32497.9022	39308.0657	49030.5932	82005.5801	54272.2646	84510.2772	0.66	0.60


==> dat_N/st10e1.dat <==
sr	h	Ndt	NI	LI	RI	NR	LR	RR	NC	NCC	LC	LCC	RC	RCC	RNL	RNR
1	0.25	10	2.42	7.99	5.89	0.00054	0.00812	0.00731	0.0496	0.0496	0.0371	0.0371	0.0327	0.0327	1.34	1.52
2	0.25	100	1.17	2.31	1.97	0.0000771	0.000613	0.000567	0.3396	0.3892	0.2564	0.2935	0.2495	0.2822	1.32	1.36
3	0.25	1000	1	1.01	1	0.000000635	0.000034	0.000032	3.1552	3.5444	2.1303	2.4238	2.3186	2.6008	1.48	1.36
4	0.25	10000	1	1	1	6.39E-10	0.00000036	0.000000323	31.4015	34.9459	21.2358	23.6596	21.49	24.0908	1.48	1.46
5	0.125	10	3.71	12.06	9.31	0.00162	0.00806	0.0086	0.2043	35.1502	0.121	23.7806	0.1119	24.2027	1.69	1.83
6	0.125	100	1.44	4.19	3.9	0.000116	0.000759	0.000716	1.3432	36.4934	0.962	24.7426	0.9468	25.1495	1.4	1.42
7	0.125	1000	1.02	1.52	1.48	0.00000257	0.0000437	0.0000428	12.0326	48.526	8.8581	33.6007	8.8103	33.9598	1.36	1.37
8	0.125	10000	1	1	1	0.00000000627	0.00000105	0.000000995	119.7772	168.3032	86.9472	120.5479	86.9429	120.9027	1.38	1.38
9	0.0625	10	6.54	25.57	18.43	0.000743	0.00575	0.00579	1.2063	169.5095	0.5398	121.0877	0.486	121.3887	2.23	2.48
10	0.0625	100	1.89	9.12	8.59	0.000111	0.000871	0.000848	5.7855	175.295	3.7877	124.8754	3.9933	125.382	1.53	1.45
11	0.0625	1000	1.11	2.07	2.02	0.00000275	0.0000666	0.0000665	46.8234	222.1184	32.7373	157.6127	32.9078	158.2898	1.43	1.42
12	0.0625	10000	1	1	1	0.0000000414	0.00000294	0.00000289	454.0926	676.211	313.9201	471.5328	313.922	472.2118	1.45	1.45
13	0.03125	10	11.47	64.21	43.3	0.000163	0.00286	0.00303	7.2486	683.4596	3.6241	475.1569	2.8555	475.0673	2	2.54
14	0.03125	100	2.91	22.46	19.39	0.000171	0.000924	0.000916	27.7857	711.2453	20.325	495.4819	19.2565	494.3238	1.37	1.44
15	0.03125	1000	1.23	4.19	4.17	0.00000393	0.0000794	0.0000784	190.5081	901.7534	134.8952	630.3771	135.7592	630.083	1.41	1.4
16	0.03125	10000	1	1.05	1.06	0.000000217	0.00000738	0.00000732	1750.6636	2652.417	1218.6096	1848.9867	1222.9863	1853.0693	1.44	1.43
17	0.015625	10	18.37	168.83	102.31	0.0000646	0.00145	0.00154	45.0936	2697.5106	42.0302	1891.0169	27.4418	1880.5111	1.07	1.64
18	0.015625	100	6.32	50.59	39.92	0.000137	0.00094	0.000959	194.6797	2892.1903	160.0038	2051.0207	136.2842	2016.7953	1.22	1.43
19	0.015625	1000	1.46	9.63	9.31	0.00000499	0.0000902	0.0000906	830.0894	3722.2797	695.0618	2746.0825	688.0642	2704.8595	1.19	1.21
20	0.015625	10000	1.04	2.01	2.02	0.000000411	0.00000624	0.00000618	7214.573	10936.8527	5063.9652	7810.0477	5046.8236	7751.6831	1.42	1.43
21	0.007812	10	32.52	444.08	233.41	1.91E-05	7.52E-04	7.75E-04	513.3402	11450.1929	1696.862	9506.9097	901.3905	8653.0736	0.3	0.57
22	0.007812	100	14.42	101.78	76.23	9.85E-05	7.44E-04	7.72E-04	2600.21	14050.4029	4013.2768	13520.1865	3107.4979	11760.5715	0.65	0.84
23	0.007812	1000	1.91	22.73	23.05	7.34E-06	8.89E-05	8.78E-05	5576.1725	19626.5754	11376.5327	24896.7192	11088.5475	22849.119	0.49	0.5
24	0.007812	10000	1.13	3.66	3.69	2.98e-07	8.80e-06	8.75e-06	36244.0068	44933.7295	30842.1917	47928.8631	30594.6433	45692.0792	1.18	1.18


==> ep/epdcpuep1.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD
1	0.25	10	3	15	10.9	5.33E-05	8.09E-04	8.08E-04	0.40	0.40	0.02	0.02	0.0077	0.01	17.08	8.18
2	0.25	100	2	7	3.72	1.93E-06	7.86E-05	5.48E-05	0.15	0.55	0.07	0.09	0.0441	0.05	2.16	3
3	0.25	1000	2	3	1.84	8.70E-08	6.01E-06	1.62E-06	0.74	1.29	0.73	0.82	0.39	0.44	1.02	1.65
4	0.25	10000	1	2	1	6.50E-10	3.27E-07	3.23E-07	5.59	6.88	3.74	4.56	3.7521	4.19	1.49	1.49
5	0.125	10	5	28	18	5.78E-05	8.92E-04	8.87E-04	0.04	6.92	0.03	4.59	0.0245	4.22	1.28	1.29
6	0.125	100	2	12	8.49	4.04E-17	7.99E-05	7.68E-05	0.33	7.26	0.20	4.79	0.1804	4.40	1.63	1.72
7	0.125	1000	2	4	2.61	2.34E-07	4.98E-06	4.01E-06	2.16	9.41	1.72	6.51	1.5986	6.00	1.25	1.27
8	0.125	10000	2	2	1.59	4.50E-09	3.10E-07	2.65E-07	21.38	30.79	16.66	23.17	15.6138	21.61	1.28	1.28
9	0.063	10	7	80	36.7	8.66E-16	5.97E-04	5.95E-04	0.22	31.02	0.18	23.35	0.1027	21.71	1.26	1.32
10	0.063	100	3	27	21.43	2.03E-06	9.00E-05	9.03E-05	1.18	32.20	0.89	24.24	0.7605	22.47	1.32	1.37
11	0.063	1000	2	7	4.69	3.24E-07	6.77E-06	6.41E-06	9.08	41.28	6.78	31.02	6.0202	28.49	1.34	1.35
12	0.063	10000	2	3	1.95	7.72E-09	2.67E-07	2.06E-07	87.63	128.91	64.03	95.05	57.9296	86.42	1.37	1.42
13	0.031	10	12	247	83.4	1.80E-15	2.58E-04	3.03E-04	1.70	130.60	1.37	96.41	0.6253	87.05	1.24	1.41
14	0.031	100	4	70	51.14	1.09E-06	9.56E-05	9.68E-05	6.45	137.05	5.50	101.91	4.3539	91.40	1.17	1.18
15	0.031	1000	1.23	4.2	10.87	3.93E-06	7.93E-05	8.63E-06	39.72	176.77	28.34	130.25	26.0619	117.47	1.4	1.46
16	0.031	10000	2	3	2.7	1.43E-08	5.67E-07	5.56E-07	358.73	535.50	236.09	366.33	226.8782	344.34	1.52	1.53
17	0.015625	10	19	681	186.3	4.75E-07	1.45E-04	1.54E-04	21.30	556.81	33.97	400.30	5.3805	349.72	0.63	0.7
18	0.015625	100	7	151	108.03	6.02E-06	9.57E-05	9.80E-05	83.09	639.90	76.80	477.10	33.9394	383.66	1.08	1.16
19	0.015625	1000	2	32	29.4	6.60E-07	9.45E-06	9.47E-06	264.62	904.51	219.21	696.31	154.6106	538.27	1.21	1.26
20	0.015625	10000	2	6	5.13	1.43E-08	7.80E-07	7.75E-07	2084.36	2988.87	1058.78	1755.09	978.7025	1516.98	1.97	1.97
21	0.008	10	33	1799	407.8	3.23E-06	7.58E-05	7.76E-05	442.75	3431.63	606.36	2361.45	95.6353	1612.61	0.73	0.8
22	0.008	100	16	333	206.8	6.87E-06	7.37E-05	7.72E-05	2072.24	5503.87	1091.98	3453.43	496.8594	2109.47	1.9	2.2
23	0.008	1000	3	88	79.16	6.42E-07	9.80E-06	9.79E-06	3217.59	8721.46	3306.55	6759.98	2107.875	4217.35	0.97	1.04
24	0.008	10000	2	13	12.28	2.64E-08	9.13E-07	9.21E-07	20372.56	29094.03	7154.19	13914.17	6180.9334	10398.28	2.85	3.1


==> ep/epdcpuep10.dat <==
sr h	Ndt	NDI	LDI	RDI	NDR	LDR	RDR	NCD NCCD	LCD LCCD	RCD RCCD	NRLD	NRRD
1	0.25	10	3	15	15.2	5.33E-05	8.09E-04	8.06E-04	0.40	0.40	0.02	0.02	0.0073	0.01	17.08	8.18
2	0.25	100	2	7	3.71	1.93E-06	7.86E-05	5.93E-05	0.15	0.55	0.07	0.09	0.0431	0.05	2.16	3
3	0.25	1000	2	3	1.84	8.70E-08	6.01E-06	1.63E-06	0.74	1.29	0.73	0.82	0.3902	0.44	1.02	1.65
4	0.25	10000	1	2	1	6.50E-10	3.27E-07	3.23E-07	5.59	6.88	3.74	4.56	3.7358	4.18	1.49	1.49
5	0.125	10	5	28	26.5	5.78E-05	8.92E-04	8.90E-04	0.04	6.92	0.03	4.59	0.0269	4.20	1.28	1.29
6	0.125	100	2	12	8.52	4.04E-17	7.99E-05	7.91E-05	0.33	7.26	0.20	4.79	0.1806	4.38	1.63	1.72
7	0.125	1000	2	4	2.62	2.34E-07	4.98E-06	3.95E-06	2.16	9.41	1.72	6.51	1.5923	5.98	1.25	1.27
8	0.125	10000	2	2	1.59	4.50E-09	3.10E-07	2.64E-07	21.38	30.79	16.66	23.17	15.5633	21.54	1.28	1.28
9	0.063	10	7	80	75	8.66E-16	5.97E-04	5.64E-04	0.22	31.02	0.18	23.35	0.1351	21.67	1.26	1.32
10	0.063	100	3	27	23.75	2.03E-06	9.00E-05	9.23E-05	1.18	32.20	0.89	24.24	0.781	22.46	1.32	1.37
11	0.063	1000	2	7	4.69	3.24E-07	6.77E-06	6.47E-06	9.08	41.28	6.78	31.02	6.017	28.47	1.34	1.35
12	0.063	10000	2	3	1.95	7.72E-09	2.67E-07	2.07E-07	87.63	128.91	64.03	95.05	57.3258	85.80	1.37	1.42
13	0.031	10	12	247	162	4.75E-07	1.45E-04	1.45E-04	1.70	130.60	1.37	96.41	0.9431	86.74	1.24	1.41
14	0.031	100	4	70	65.48	6.02E-06	9.57E-05	9.57E-05	6.45	137.05	5.50	101.91	4.9058	91.65	1.17	1.18
15	0.031	1000	1.23	4.2	10.98	6.60E-07	9.45E-06	9.47E-06	39.72	176.77	28.34	130.25	26.1453	117.79	1.4	1.46
16	0.031	10000	2	3	2.7	1.43E-08	7.80E-07	7.78E-07	358.73	535.50	236.09	366.33	226.622	344.41	1.52	1.53
17	0.015625	10	19	681	440.2	4.75E-07	1.45E-04	1.45E-04	21.30	556.81	33.97	400.30	11.2726	355.69	0.63	0.7
18	0.015625	100	7	151	134.45	6.02E-06	9.57E-05	9.57E-05	83.09	639.90	76.80	477.10	39.9038	395.59	1.08	1.16
19	0.015625	1000	2	32	30.27	6.60E-07	9.45E-06	9.47E-06	264.62	904.51	219.21	696.31	156.4076	552.00	1.21	1.26
20	0.015625	10000	2	6	5.14	1.43E-08	7.80E-07	7.78E-07	2084.36	2988.87	1058.78	1755.09	979.9994	1532.00	1.97	1.97
21	0.008	10	33	1799	1224.6	3.23E-06	7.58E-05	7.47E-05	442.75	3431.63	606.36	2361.45	275.7584	1807.76	0.73	0.8
22	0.008	100	16	333	277.1	6.87E-06	7.37E-05	7.61E-05	2072.24	5503.87	1091.98	3453.43	653.1347	2460.89	1.9	2.2
23	0.008	1000	3	88	85.09	6.42E-07	9.80E-06	9.80E-06	3217.59	8721.46	3306.55	6759.98	2238.1097	4699.00	0.97	1.04
24	0.008	10000	2	13	12.36	2.64E-08	9.13E-07	9.09E-07	20372.56	29094.03	7154.19	13914.17	6218.9945	10918.00	2.85	3.1


==> ep/eph.0078dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0078	100	1	7.81E-03	5.32E-02	5.23E-02	3.05E-02	1.84E-03	1.84E-03	3.02E-03	2.08E-02	2.08E-02	3.13E-02	15.26	332.74	206.8
0.0078	100	10	7.81E-04	5.32E-02	5.23E-02	4.84E-02	1.84E-03	1.84E-03	1.94E-03	2.08E-02	2.08E-02	2.18E-02	15.26	332.74	277.1
0.0078	100	100	7.81E-05	5.32E-02	5.23E-02	5.20E-02	1.84E-03	1.84E-03	1.85E-03	2.08E-02	2.08E-02	2.09E-02	15.26	332.74	323.08
0.0078	100	1000	7.81E-06	5.32E-02	5.23E-02	5.24E-02	1.84E-03	1.84E-03	1.84E-03	2.08E-02	2.08E-02	2.08E-02	15.26	332.74	323.98


==> ep/eph.0078dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0078	10	1	7.81E-03	1.51E-01	1.51E-01	1.37E-01	1.60E-02	1.60E-02	1.72E-02	7.10E-02	7.10E-02	7.35E-02	32.7	1798.1	407.8
0.0078	10	10	7.81E-04	1.51E-01	1.51E-01	1.49E-01	1.60E-02	1.60E-02	1.61E-02	7.10E-02	7.10E-02	7.13E-02	32.7	1798.1	1224.6
0.0078	10	100	7.81E-05	1.51E-01	1.51E-01	1.51E-01	1.60E-02	1.60E-02	1.60E-02	7.10E-02	7.10E-02	7.10E-02	32.7	1798.1	1713.2
0.0078	10	1000	7.81E-06	1.51E-01	1.51E-01	1.51E-01	1.60E-02	1.60E-02	1.60E-02	7.10E-02	7.10E-02	7.10E-02	32.7	1798.1	1802.3


==> ep/eph.0156dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0156	100	1	1.00E-02	4.74E-02	4.57E-02	3.61E-02	2.07E-03	2.07E-03	3.37E-03	2.40E-02	2.40E-02	3.47E-02	6.91	150.75	108.03
0.0156	100	10	1.00E-03	4.74E-02	4.57E-02	4.15E-02	2.07E-03	2.07E-03	2.14E-03	2.40E-02	2.40E-02	2.53E-02	6.91	150.75	134.45
0.0156	100	100	1.00E-04	4.74E-02	4.57E-02	4.53E-02	2.07E-03	2.07E-03	2.07E-03	2.40E-02	2.40E-02	2.42E-02	6.91	150.75	146.22
0.0156	100	1000	1.00E-05	4.74E-02	4.57E-02	4.57E-02	2.07E-03	2.07E-03	2.06E-03	2.40E-02	2.40E-02	2.41E-02	6.91	150.75	147.15


==> ep/eph.0156dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0156	10	1	1.56E-02	1.52E-01	1.52E-01	1.25E-01	1.58E-02	1.58E-02	1.82E-02	6.90E-02	6.90E-02	7.41E-02	18.5	680.6	186.3
0.0156	10	10	1.56E-03	1.52E-01	1.52E-01	1.50E-01	1.58E-02	1.58E-02	1.60E-02	6.90E-02	6.90E-02	6.95E-02	18.5	680.6	440.2
0.0156	10	100	1.56E-04	1.52E-01	1.52E-01	1.52E-01	1.58E-02	1.58E-02	1.58E-02	6.90E-02	6.90E-02	6.91E-02	18.5	680.6	625.3
0.0156	10	1000	1.56E-05	1.52E-01	1.52E-01	1.52E-01	1.58E-02	1.58E-02	1.58E-02	6.90E-02	6.90E-02	6.90E-02	18.5	680.6	643.3


==> ep/eph.0313dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0313	100	1	1.00E-02	4.34E-02	4.32E-02	4.95E-02	3.44E-03	3.47E-03	3.91E-03	4.39E-02	4.42E-02	4.31E-02	3.28	69.01	51.14
0.0313	100	10	1.00E-03	4.34E-02	4.32E-02	4.30E-02	3.44E-03	3.47E-03	3.48E-03	4.39E-02	4.42E-02	4.39E-02	3.28	69.01	65.48
0.0313	100	100	1.00E-04	4.34E-02	4.32E-02	4.31E-02	3.44E-03	3.47E-03	3.47E-03	4.39E-02	4.42E-02	4.42E-02	3.28	69.01	68.4
0.0313	100	1000	1.00E-05	4.34E-02	4.32E-02	4.31E-02	3.44E-03	3.47E-03	3.47E-03	4.39E-02	4.42E-02	4.42E-02	3.28	69.01	68.44


==> ep/eph.0313dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0313	10	1	3.12E-02	1.50E-01	1.49E-01	9.74E-02	1.54E-02	1.54E-02	2.02E-02	6.77E-02	6.77E-02	7.70E-02	11.7	246.5	83.4
0.0313	10	10	3.13E-03	1.50E-01	1.49E-01	1.44E-01	1.54E-02	1.54E-02	1.59E-02	6.77E-02	6.77E-02	6.85E-02	11.7	246.5	162
0.0313	10	100	3.13E-04	1.50E-01	1.49E-01	1.49E-01	1.54E-02	1.54E-02	1.55E-02	6.77E-02	6.77E-02	6.77E-02	11.7	246.5	209
0.0313	10	1000	3.13E-05	1.50E-01	1.49E-01	1.49E-01	1.54E-02	1.54E-02	1.55E-02	6.77E-02	6.77E-02	6.77E-02	11.7	246.5	217


==> ep/eph.0625dt0.01.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0625	100	1	1.00E-02	7.62E-02	7.61E-02	8.31E-02	9.58E-03	9.62E-03	8.91E-03	7.20E-02	7.22E-02	6.90E-02	2.12	26.76	21.43
0.0625	100	10	1.00E-03	7.62E-02	7.61E-02	7.69E-02	9.58E-03	9.62E-03	9.53E-03	7.20E-02	7.22E-02	7.17E-02	2.12	26.76	23.75
0.0625	100	100	1.00E-04	7.62E-02	7.61E-02	7.64E-02	9.58E-03	9.62E-03	9.62E-03	7.20E-02	7.22E-02	7.22E-02	2.12	26.76	23.98
0.0625	100	1000	1.00E-05	7.62E-02	7.61E-02	7.63E-02	9.58E-03	9.62E-03	9.63E-03	7.20E-02	7.22E-02	7.23E-02	2.12	26.76	24.04


==> ep/eph.0625dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
0.0625	10	1	6.25E-02	1.28E-01	1.27E-01	8.22E-02	1.55E-02	1.55E-02	2.34E-02	6.78E-02	6.79E-02	8.30E-02	6.8	79.6	36.7
0.0625	10	10	6.25E-03	1.28E-01	1.27E-01	1.17E-01	1.55E-02	1.55E-02	1.60E-02	6.78E-02	6.79E-02	6.94E-02	6.8	79.6	75
0.0625	10	100	6.25E-04	1.28E-01	1.27E-01	1.26E-01	1.55E-02	1.55E-02	1.55E-02	6.78E-02	6.79E-02	6.79E-02	6.8	79.6	79.1
0.0625	10	1000	6.25E-05	1.28E-01	1.27E-01	1.27E-01	1.55E-02	1.55E-02	1.55E-02	6.78E-02	6.79E-02	6.78E-02	6.8	79.6	79.8


==> ep/eph.125dt0.1.dat <==
mesh	Ndt	C	ep	L2u_N	L2u_L	L2u_R	L2z_N	L2z_L	L2z_R	H1z_N	H1z_L	H1z_R	ITN	ITL	ITR
1.250000e-01	10	1	1.00e-01	7.32e-02	7.18e-02	1.46e-01	2.29e-02	2.29e-02	2.87e-02	8.00e-02	8.00e-02	8.93e-02	4.30	27.70	18.00
1.250000e-01	10	10	1.00e-02	7.32e-02	7.18e-02	6.72e-02	2.29e-02	2.29e-02	2.27e-02	8.00e-02	8.00e-02	7.96e-02	4.30	27.70	26.50
1.250000e-01	10	100	1.00e-03	7.32e-02	7.18e-02	7.14e-02	2.29e-02	2.29e-02	2.29e-02	8.00e-02	8.00e-02	7.99e-02	4.30	27.70	27.90
1.250000e-01	10	1000	1.00e-04	7.32e-02	7.18e-02	7.20e-02	2.29e-02	2.29e-02	2.29e-02	8.00e-02	8.00e-02	7.99e-02	4.30	27.70	28.30
